Kernel Methods in the Deep Ritz framework: Theory and practice

In this contribution, kernel approximations are applied as ansatz functions within the Deep Ritz method. This allows to approximate weak solutions of elliptic partial differential equations with weak enforcement of boundary conditions using Nitsche's method. A priori error estimates are proven in different norms leveraging both standard results for weak solutions of elliptic equations and well-established convergence results for kernel methods. This availability of a priori error estimates renders the method useful for practical purposes. The procedure is described in detail, meanwhile providing practical hints and implementation details. By means of numerical examples, the performance of the proposed approach is evaluated numerically and the results agree with the theoretical findings.

==> results_interpolation_singular_solution_errors_k_0.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_solve_s	peak_mem_mb
1	0.5	12	0.08799547136075236	0.237731285770175	0.1428	0.01
2	0.3333333333333333	16	0.05592699699309756	0.2093582448186734	0.0006	64.01
4	0.2	30	0.03905212111264882	0.19332375172168445	0.0008	64.03
6	0.14285714285714285	50	0.02527064048512401	0.1656507663369618	0.0006	64.07
8	0.1111111111111111	85	0.01272751188525425	0.14211777001412587	0.0008	64.19
10	0.09090909090909091	129	0.011451817076592659	0.13148279711007518	0.0011	64.42
12	0.07692307692307693	164	0.009614007880172214	0.12527169274768152	0.0012	64.68
14	0.06666666666666667	226	0.006102138663330283	0.11774515529559472	0.0019	65.27
16	0.058823529411764705	279	0.005359688594677699	0.11537353713712767	0.0026	65.91
18	0.05263157894736842	349	0.005955091433017017	0.111595387450371	0.0036	66.98
20	0.047619047619047616	451	0.0038835838351780156	0.10715225750599534	0.0053	68.93


==> results_interpolation_singular_solution_errors_k_1.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_solve_s	peak_mem_mb
1	0.5	12	0.07956989401196507	0.27318536985078723	0.0005	64.01
2	0.3333333333333333	16	0.07697017820039433	0.2841225581944663	0.0004	64.02
4	0.2	30	0.06158720680947916	0.2592435565565723	0.0006	64.05
6	0.14285714285714285	50	0.033556729274707604	0.20262849634546154	0.0006	64.11
8	0.1111111111111111	85	0.016295001484670685	0.1742567907300412	0.0007	64.30
10	0.09090909090909091	129	0.01513937043912537	0.16424654370194644	0.0009	64.68
12	0.07692307692307693	164	0.012636493602811856	0.15767967959720358	0.0011	65.09
14	0.06666666666666667	226	0.007883850325490636	0.153924300172543	0.0015	66.05
16	0.058823529411764705	279	0.006930670914294981	0.15107737060679405	0.0021	67.10
18	0.05263157894736842	349	0.007621493761141927	0.14107426127726405	0.0029	68.84
20	0.047619047619047616	451	0.0050442625532412	0.1439577821380937	0.0042	72.04


==> results_interpolation_singular_solution_errors_k_2.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_solve_s	peak_mem_mb
1	0.5	12	0.08044930044800938	0.27716116520724104	0.0005	64.02
2	0.3333333333333333	16	0.08548666235280857	0.3024253861027684	0.0005	64.02
4	0.2	30	0.0713349806489529	0.29372368785563374	0.0006	64.05
6	0.14285714285714285	50	0.03815107584147806	0.22661308714001352	0.0006	64.13
8	0.1111111111111111	85	0.019285094529259535	0.2030156605862527	0.0007	64.36
10	0.09090909090909091	129	0.016863175966026198	0.1826130061965916	0.0010	64.81
12	0.07692307692307693	164	0.014000606940278689	0.17437586065868924	0.0012	65.29
14	0.06666666666666667	226	0.00935966149757577	0.18143965909363155	0.0016	66.44
16	0.058823529411764705	279	0.00822594743162433	0.17812307427082974	0.0021	67.70
18	0.05263157894736842	349	0.008151723711345765	0.15094361423074606	0.0029	69.77
20	0.047619047619047616	451	0.005980066796125305	0.16956725076503817	0.0040	73.59


==> results_interpolation_singular_solution_wendland_errors_k_0.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_solve_s	peak_mem_mb
1	0.5	12	0.602671080954085	1.1499383174467355	0.1446	0.01
2	0.3333333333333333	16	0.5193031008706845	1.0901388589078609	0.0006	64.01
4	0.2	30	0.191872727686789	0.5804911960525108	0.0008	64.04
6	0.14285714285714285	50	0.08201513733852425	0.3880784401298285	0.0007	64.11
8	0.1111111111111111	85	0.02847066185585077	0.26901321304573234	0.0008	64.30
10	0.09090909090909091	129	0.017628019650846604	0.2262541163088555	0.0011	64.68
12	0.07692307692307693	164	0.013313917770762393	0.2004593220151094	0.0011	65.08
14	0.06666666666666667	226	0.008193961152355633	0.1753557891662636	0.0015	66.04
16	0.058823529411764705	279	0.006887391227388676	0.16396024785223728	0.0025	67.10
18	0.05263157894736842	349	0.00691650947790631	0.1533675940939097	0.0036	68.84
20	0.047619047619047616	451	0.004613135919182939	0.14181485611894962	0.0048	72.03


==> results_interpolation_singular_solution_wendland_errors_k_1.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_solve_s	peak_mem_mb
1	0.5	12	0.6509588650794901	1.4238722300808693	0.0005	64.01
2	0.3333333333333333	16	0.5669399254061478	1.4021721295600582	0.0005	64.02
4	0.2	30	0.20721812200660766	0.8299808528771884	0.0006	64.06
6	0.14285714285714285	50	0.07023110682862192	0.48154364312393677	0.0006	64.14
8	0.1111111111111111	85	0.026316714571292785	0.2878920713516406	0.0007	64.41
10	0.09090909090909091	129	0.018952988305200293	0.23104907543265105	0.0008	64.93
12	0.07692307692307693	164	0.015006676475805848	0.20527832184501177	0.0010	65.50
14	0.06666666666666667	226	0.008994467046319371	0.17736819211146937	0.0013	66.82
16	0.058823529411764705	279	0.007527850349331132	0.16526784651123355	0.0018	68.29
18	0.05263157894736842	349	0.007990218916095894	0.1521723509587603	0.0029	70.70
20	0.047619047619047616	451	0.005231601626579354	0.14971120809381516	0.0038	75.13


==> results_interpolation_singular_solution_wendland_errors_k_2.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_solve_s	peak_mem_mb
1	0.5	12	0.7174396295883848	1.5445263023746365	0.0005	64.01
2	0.3333333333333333	16	0.6374691461396382	1.5826022105887583	0.0007	64.02
4	0.2	30	0.3080365489610682	1.262126012450335	0.0007	64.06
6	0.14285714285714285	50	0.08268456005813073	0.5765607453994914	0.0007	64.16
8	0.1111111111111111	85	0.03592325681920228	0.3882275635938612	0.0008	64.46
10	0.09090909090909091	129	0.022687088166231828	0.2742553883885076	0.0010	65.06
12	0.07692307692307693	164	0.016638567801479345	0.22517975877026078	0.0012	65.70
14	0.06666666666666667	226	0.01009927372321267	0.19707842690094793	0.0016	67.21
16	0.058823529411764705	279	0.008667711450413364	0.1879561234914897	0.0022	68.88
18	0.05263157894736842	349	0.008405285873525204	0.15811326794882616	0.0028	71.63
20	0.047619047619047616	451	0.006058273845893228	0.1717674299357887	0.0039	76.72


==> results_interpolation_smooth_solution_errors_k_0.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_solve_s	peak_mem_mb
1	0.5	9	0.1518081073344441	0.2647460188493562	0.1915	0.01
2	0.3333333333333333	16	0.06266677191146713	0.177074995479206	0.0005	64.01
4	0.2	36	0.021892593486182433	0.10809477422176188	0.0006	64.03
6	0.14285714285714285	64	0.011222260090513622	0.07726632209924283	0.0005	64.10
8	0.1111111111111111	100	0.006856236043946758	0.05949955399468361	0.0007	64.24
10	0.09090909090909091	144	0.004635609694385543	0.04784846341656354	0.0011	64.48
12	0.07692307692307693	196	0.003349337730898455	0.03944453563169895	0.0016	64.89
14	0.06666666666666667	256	0.002536284751472625	0.03327474570107043	0.0020	65.51
16	0.058823529411764705	324	0.0019889609794444033	0.0283149981667963	0.0029	66.42
18	0.05263157894736842	400	0.0016027193784849219	0.024884423802085207	0.0042	67.68
20	0.047619047619047616	484	0.001320132122559082	0.021558692324837304	0.0059	69.39


==> results_interpolation_smooth_solution_errors_k_1.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_solve_s	peak_mem_mb
1	0.5	9	0.10598466004220623	0.1918648767945082	0.0004	64.01
2	0.3333333333333333	16	0.04043133468015558	0.10731914206902275	0.0003	64.02
4	0.2	36	0.010057012679841496	0.04427020988789997	0.0005	64.06
6	0.14285714285714285	64	0.003930047028997242	0.023833583534247135	0.0005	64.16
8	0.1111111111111111	100	0.0019248659102838004	0.014717397437954718	0.0006	64.39
10	0.09090909090909091	144	0.0010815635060668009	0.009895193315726422	0.0009	64.80
12	0.07692307692307693	196	0.0006667187599762499	0.007051974420658273	0.0013	65.48
14	0.06666666666666667	256	0.0004393637666145724	0.005244010268650567	0.0016	66.51
16	0.058823529411764705	324	0.00030449514816642217	0.004028428717618335	0.0023	68.02
18	0.05263157894736842	400	0.0002194921357474048	0.0031754457495234037	0.0034	70.12
20	0.047619047619047616	484	0.00016328984143624875	0.0025558401324781116	0.0051	72.96


==> results_interpolation_smooth_solution_errors_k_2.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_solve_s	peak_mem_mb
1	0.5	9	0.08313737572011314	0.1539261438330671	0.0004	64.01
2	0.3333333333333333	16	0.026627238442950292	0.07067700356681748	0.0004	64.02
4	0.2	36	0.004230612891812915	0.018852028713161204	0.0005	64.07
6	0.14285714285714285	64	0.001226411619653151	0.007561953000296987	0.0005	64.19
8	0.1111111111111111	100	0.00047996463724366115	0.0037334556911700584	0.0006	64.47
10	0.09090909090909091	144	0.0002248664504476051	0.002091095573830178	0.0010	64.96
12	0.07692307692307693	196	0.0001188981250007227	0.0012762575036724892	0.0013	65.77
14	0.06666666666666667	256	6.859718741455007e-05	0.000829336275516479	0.0017	67.02
16	0.058823529411764705	324	4.227465302830834e-05	0.0005654330611770833	0.0024	68.83
18	0.05263157894736842	400	2.7432926245280105e-05	0.00040050108549348154	0.0033	71.35
20	0.047619047619047616	484	1.8555814998820968e-05	0.0002926727182145488	0.0046	74.75


==> results_interpolation_smooth_solution_wendland_errors_k_0.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_solve_s	peak_mem_mb
1	0.5	9	0.17579792090496593	0.3557266621707053	0.2127	0.01
2	0.3333333333333333	16	0.07611857084169607	0.24567199000274045	0.0006	64.01
4	0.2	36	0.027764871039433398	0.15177953022615973	0.0007	64.05
6	0.14285714285714285	64	0.014537159486861198	0.1088628169748686	0.0006	64.16
8	0.1111111111111111	100	0.00899102136444566	0.0838756267608531	0.0007	64.39
10	0.09090909090909091	144	0.006137394350166946	0.06748678160512935	0.0012	64.80
12	0.07692307692307693	196	0.004462150791370654	0.05561970219258789	0.0016	65.48
14	0.06666666666666667	256	0.003395690872111554	0.04689404493568623	0.0020	66.51
16	0.058823529411764705	324	0.002673971712696686	0.03990295245165615	0.0033	68.02
18	0.05263157894736842	400	0.002161171773061017	0.035011550003117176	0.0043	70.12
20	0.047619047619047616	484	0.0017848145259384295	0.030326288487673547	0.0059	72.96


==> results_interpolation_smooth_solution_wendland_errors_k_1.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_solve_s	peak_mem_mb
1	0.5	9	0.18654917615574063	0.3620854739077546	0.0006	64.01
2	0.3333333333333333	16	0.08833799529731409	0.24580811028482474	0.0004	64.02
4	0.2	36	0.028367961601837435	0.1288120993440297	0.0005	64.07
6	0.14285714285714285	64	0.012069374878556695	0.075364739270935	0.0006	64.22
8	0.1111111111111111	100	0.00615652792566103	0.04841693567467185	0.0006	64.54
10	0.09090909090909091	144	0.0035446670235108973	0.03331605582236094	0.0009	65.11
12	0.07692307692307693	196	0.002221376886601054	0.024103020104421818	0.0013	66.06
14	0.06666666666666667	256	0.0014814922228906758	0.01811002220262644	0.0017	67.51
16	0.058823529411764705	324	0.0010361746074848226	0.014015070428303057	0.0024	69.62
18	0.05263157894736842	400	0.000752376933260076	0.011106998836208505	0.0038	72.56
20	0.047619047619047616	484	0.0005630762529373078	0.008974838279848558	0.0045	76.53


==> results_interpolation_smooth_solution_wendland_errors_k_2.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_solve_s	peak_mem_mb
1	0.5	9	0.17423885682346754	0.3569001629153058	0.0005	64.01
2	0.3333333333333333	16	0.10824269585346478	0.30155154146553764	0.0004	64.02
4	0.2	36	0.029445253416742586	0.134532306522169	0.0006	64.08
6	0.14285714285714285	64	0.010154077211416519	0.06397683047192877	0.0006	64.25
8	0.1111111111111111	100	0.004317796645820836	0.03429728302693186	0.0007	64.62
10	0.09090909090909091	144	0.0021262099405453057	0.020181533406685225	0.0010	65.27
12	0.07692307692307693	196	0.0011638218954568937	0.012741126830447756	0.0014	66.36
14	0.06666666666666667	256	0.0006892519863702247	0.008489023837732198	0.0018	68.01
16	0.058823529411764705	324	0.0004336874717773733	0.005900316237719202	0.0026	70.42
18	0.05263157894736842	400	0.0002862709499175841	0.004243340341977383	0.0034	73.78
20	0.047619047619047616	484	0.00019643303038775414	0.0031390047936970837	0.0051	78.32


==> results_matrix_form_singular_solution_errors_k_0.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_solve_s	peak_mem_mb
1	0.5	12	0.04547667508854826	0.21339297603567806	1.0845	82.85
2	0.3333333333333333	16	0.031633581708380265	0.19036498746324415	0.6739	89.09
4	0.2	30	0.028594635316342338	0.17530717337177867	2.2849	108.75
8	0.1111111111111111	85	0.012809496142409478	0.14446183140152452	18.2551	191.68
12	0.07692307692307693	164	0.005895533876941834	0.10783577285637443	68.0224	334.64
16	0.058823529411764705	279	0.005886583719272705	0.11173720128331577	176.5491	482.09
20	0.047619047619047616	451	0.0041593151640978805	0.09429485550311816	434.4522	721.94


==> results_matrix_form_singular_solution_errors_k_1.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_solve_s	peak_mem_mb
1	0.5	12	0.0526619111644366	0.22910063766289862	0.2957	89.08
2	0.3333333333333333	16	0.053909472635284304	0.24039414556515107	0.5065	98.20
4	0.2	30	0.03172700311520483	0.19166542877288323	2.1381	126.09
8	0.1111111111111111	85	0.01241536408881455	0.1396269363161409	17.2353	236.52
12	0.07692307692307693	164	0.005997389192003587	0.10571377167192592	64.4421	414.68
16	0.058823529411764705	279	0.003865737044143399	0.09282407510903097	179.9131	636.50
20	0.047619047619047616	451	0.0058886010955370854	0.10046016500925019	495.3027	972.76


==> results_matrix_form_singular_solution_errors_k_2.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_solve_s	peak_mem_mb
1	0.5	12	0.0571293908876463	0.2347704548266016	0.4853	97.96
2	0.3333333333333333	16	0.0625244057427562	0.2587336944872895	0.7766	110.61
4	0.2	30	0.03378580573372357	0.19854170216494865	2.5151	148.82
8	0.1111111111111111	85	0.010825355345418472	0.13561339788943202	19.5846	301.06
12	0.07692307692307693	164	0.005135042029185661	0.10855565794296228	76.5498	540.88
16	0.058823529411764705	279	0.0032455699163468593	0.0904991872701938	226.2287	845.06
20	0.047619047619047616	451	0.003156693934346836	0.08022864530439922	551.7271	1305.88


==> results_matrix_form_singular_solution_wendland_errors_k_0.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_solve_s	peak_mem_mb
1	0.5	12	0.5011483529384589	1.4349258261104338	1.0889	89.17
2	0.3333333333333333	16	0.44645522438920654	1.2455492064841414	0.6603	97.51
4	0.2	30	0.11864735493432729	0.5909607132042403	2.2539	124.54
8	0.1111111111111111	85	0.019721287927605864	0.26631494348878587	19.5225	237.52
12	0.07692307692307693	164	0.010657397844820228	0.18554164946320045	73.2409	423.90
16	0.058823529411764705	279	0.006418881581266817	0.15388921652866758	214.2541	635.86
20	0.047619047619047616	451	0.003837275871208011	0.13144579900088257	553.5458	961.78


==> results_matrix_form_singular_solution_wendland_errors_k_1.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_solve_s	peak_mem_mb
1	0.5	12	0.6087932389245669	1.6616107487312524	0.4404	98.41
2	0.3333333333333333	16	0.5428964338556459	1.4940648505366794	0.7691	111.22
4	0.2	30	0.19632351319718389	0.8217503379619608	2.6757	149.96
8	0.1111111111111111	85	0.02166143797293299	0.27164156001394363	20.7613	303.21
12	0.07692307692307693	164	0.00816358571454895	0.16622181522867155	77.7237	546.72
16	0.058823529411764705	279	0.005444608224604526	0.1258855955724193	216.8868	861.38
20	0.047619047619047616	451	0.00441000067606439	0.1051083201627366	580.4259	1325.21


==> results_matrix_form_singular_solution_wendland_errors_k_2.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_solve_s	peak_mem_mb
1	0.5	12	0.6797464612205139	1.8237951336019047	0.4833	107.30
2	0.3333333333333333	16	0.6107512191962048	1.7397923657913257	0.8412	123.63
4	0.2	30	0.36820066338390167	1.233054351002317	2.8698	172.43
8	0.1111111111111111	85	0.029810564811800774	0.3518156847651581	22.5015	367.75
12	0.07692307692307693	164	0.009729045596695464	0.1833648308715908	85.1714	670.59
16	0.058823529411764705	279	0.0046110618281662635	0.11420644240297208	225.5503	1068.47
20	0.047619047619047616	451	0.0036405917762371517	0.10576257762785453	627.8526	1658.41


==> results_matrix_form_smooth_solution_cg_uniform_cg_energy_k_2_n_20_reduced.txt <==
iteration	energy	residual_norm
0	0.000000e+00	1.278512e+03
1	-9.588909e+00	5.790042e+02
2	-7.188273e+01	3.291602e+00
3	-7.307950e+01	4.843132e-01
4	-7.318819e+01	1.448923e-01
5	-7.318820e+01	1.011096e+00
6	-7.331322e+01	2.528307e-02
7	-7.331341e+01	9.176983e-01
8	-7.332687e+01	8.400590e-03
9	-7.332687e+01	4.818765e-02
10	-7.332765e+01	3.271457e-01
11	-7.334600e+01	3.166421e-03
12	-7.334600e+01	4.997043e-03
13	-7.334600e+01	8.149107e-03
14	-7.334600e+01	1.546009e-03
15	-7.334804e+01	5.754229e-03
16	-7.334805e+01	1.376837e-03
17	-7.334805e+01	4.403028e-02
18	-7.334805e+01	2.811623e-03
19	-7.334808e+01	3.494617e-01
20	-7.334880e+01	3.177359e-02
21	-7.334985e+01	2.065771e-02
22	-7.334985e+01	1.392432e-03
23	-7.335135e+01	3.320679e-01
24	-7.335138e+01	7.668481e-03
25	-7.335138e+01	2.105760e-03
26	-7.335138e+01	9.870811e-03
27	-7.335138e+01	2.742072e-04
28	-7.335138e+01	9.644270e-04
29	-7.335138e+01	5.077923e-04
30	-7.335138e+01	1.327829e-01
31	-7.335138e+01	1.916342e-03
32	-7.335200e+01	4.947988e-03
33	-7.335200e+01	1.604142e-02
34	-7.335200e+01	2.232812e-03
35	-7.335200e+01	2.869520e-03
36	-7.335201e+01	2.685510e-04
37	-7.335202e+01	1.373508e+00
38	-7.335205e+01	1.846104e-02
39	-7.335206e+01	6.930576e-03
40	-7.335206e+01	1.692131e-03
41	-7.335206e+01	7.321841e-02
42	-7.335350e+01	6.395812e-02
43	-7.335353e+01	1.895016e-03
44	-7.335353e+01	2.419694e-02
45	-7.335359e+01	2.277752e-01
46	-7.335360e+01	8.812478e-03
47	-7.335361e+01	1.664546e-02
48	-7.335361e+01	3.343207e-04
49	-7.335361e+01	2.847649e-03
50	-7.335361e+01	5.690270e-02
51	-7.335361e+01	2.810654e-01
52	-7.335361e+01	4.665200e-03
53	-7.335361e+01	3.244951e-04
54	-7.335361e+01	2.069360e-03
55	-7.335361e+01	1.075421e-04
56	-7.335361e+01	2.769420e-02
57	-7.335399e+01	1.377891e-02
58	-7.335399e+01	7.085321e-04
59	-7.335399e+01	2.064541e-03
60	-7.335399e+01	2.681676e-03
61	-7.335399e+01	2.924066e-02
62	-7.335399e+01	8.961568e-03
63	-7.335399e+01	3.708301e-03
64	-7.335399e+01	9.000922e-05
65	-7.335399e+01	6.749743e-05
66	-7.335402e+01	3.691169e-01
67	-7.335448e+01	2.801882e-02
68	-7.335448e+01	2.912799e-01
69	-7.335448e+01	3.827039e-03
70	-7.335449e+01	1.294022e-03
71	-7.335449e+01	1.906991e-03
72	-7.335449e+01	2.186134e-03
73	-7.335450e+01	2.324552e-02
74	-7.335485e+01	1.003766e-02
75	-7.335485e+01	4.657963e-03
76	-7.335485e+01	3.394253e-02
77	-7.335485e+01	1.488954e-03
78	-7.335485e+01	4.927287e-04
79	-7.335485e+01	1.195295e-04
80	-7.335485e+01	2.514785e-03
81	-7.335485e+01	1.074470e-04
82	-7.335485e+01	1.978121e-03
83	-7.335485e+01	8.837626e-03
84	-7.335486e+01	2.595345e-03
85	-7.335486e+01	7.417247e-03
86	-7.335486e+01	9.557131e-04
87	-7.335486e+01	3.122677e-04
88	-7.335486e+01	4.643853e-04
89	-7.335486e+01	1.633409e-03
90	-7.335486e+01	3.827096e-02
91	-7.335486e+01	5.491144e-04
92	-7.335486e+01	1.021867e-02
93	-7.335486e+01	2.011237e-04
94	-7.335486e+01	2.397205e-02
95	-7.335486e+01	1.756813e-02
96	-7.335487e+01	3.864079e-01
97	-7.335487e+01	9.788670e-04
98	-7.335487e+01	2.752447e-03
99	-7.335488e+01	1.471804e+00
100	-7.335503e+01	3.110688e-01
101	-7.335506e+01	1.506712e-03
102	-7.335507e+01	1.659805e+00
103	-7.335516e+01	1.062981e-02
104	-7.335516e+01	1.596477e-02
105	-7.335516e+01	2.257240e-03
106	-7.335516e+01	1.929777e-04
107	-7.335516e+01	5.126742e-04
108	-7.335516e+01	7.461010e-02
109	-7.335516e+01	1.618122e-03
110	-7.335516e+01	6.999949e-04
111	-7.335516e+01	2.134221e-03
112	-7.335516e+01	3.241770e-03
113	-7.335518e+01	1.299751e-03
114	-7.335518e+01	3.796277e-03
115	-7.335518e+01	5.594925e-03
116	-7.335518e+01	6.558578e-05
117	-7.335519e+01	9.517391e-02
118	-7.335519e+01	1.807737e-04
119	-7.335519e+01	4.657438e-05
120	-7.335519e+01	1.025590e-01
121	-7.335519e+01	2.996526e-03
122	-7.335519e+01	1.581204e-02
123	-7.335520e+01	4.095032e-01
124	-7.335520e+01	1.353570e-01
125	-7.335520e+01	1.263727e-02
126	-7.335537e+01	2.040941e-02
127	-7.335537e+01	7.207335e-03
128	-7.335540e+01	1.622693e-02
129	-7.335540e+01	2.342437e-03
130	-7.335540e+01	1.884725e-02
131	-7.335543e+01	2.436204e-03
132	-7.335543e+01	1.679844e-03
133	-7.335543e+01	1.234496e-04
134	-7.335543e+01	7.996692e-05
135	-7.335543e+01	1.067585e-03
136	-7.335543e+01	2.284143e-03
137	-7.335543e+01	6.598826e-05
138	-7.335543e+01	4.341404e-04
139	-7.335543e+01	4.045175e-03
140	-7.335543e+01	3.157179e-05
141	-7.335543e+01	1.541549e-03
142	-7.335543e+01	1.075504e-02
143	-7.335543e+01	3.586175e-03
144	-7.335543e+01	1.826863e-04
145	-7.335543e+01	1.851346e-02
146	-7.335543e+01	3.787609e-04
147	-7.335544e+01	8.758755e-02
148	-7.335544e+01	1.837036e-01
149	-7.335544e+01	6.282953e-03
150	-7.335545e+01	1.369569e-03
151	-7.335545e+01	3.079753e-02
152	-7.335545e+01	8.577260e-04
153	-7.335545e+01	9.865423e-02
154	-7.335545e+01	2.381599e-02
155	-7.335545e+01	9.432217e-03
156	-7.335559e+01	3.333405e-04
157	-7.335559e+01	4.811525e-03
158	-7.335559e+01	6.771961e-03
159	-7.335561e+01	2.759697e-02
160	-7.335561e+01	2.259797e-01
161	-7.335561e+01	1.846922e-03
162	-7.335561e+01	2.129204e-03
163	-7.335561e+01	3.001713e-03
164	-7.335561e+01	9.102139e-03
165	-7.335563e+01	2.731815e-03
166	-7.335563e+01	9.935590e-02
167	-7.335563e+01	1.005267e-03
168	-7.335563e+01	1.451444e-03
169	-7.335563e+01	9.731039e-04
170	-7.335563e+01	2.934500e-03
171	-7.335563e+01	2.390254e-04
172	-7.335570e+01	6.172862e-01
173	-7.335570e+01	8.517846e-01
174	-7.335607e+01	6.698453e-03
175	-7.335607e+01	1.893791e-03
176	-7.335607e+01	7.912161e-05
177	-7.335607e+01	3.909185e-04
178	-7.335607e+01	2.553571e-04
179	-7.335607e+01	1.437113e-02
180	-7.335607e+01	5.434920e-03
181	-7.335608e+01	8.433733e-02
182	-7.335608e+01	3.146566e-01
183	-7.335608e+01	4.056315e-03
184	-7.335609e+01	4.258966e-04
185	-7.335609e+01	1.401025e-04
186	-7.335609e+01	4.555598e-04
187	-7.335609e+01	1.079711e-04
188	-7.335609e+01	2.059917e-03
189	-7.335609e+01	1.353343e-04
190	-7.335609e+01	2.731920e-04
191	-7.335609e+01	7.422414e-04
192	-7.335609e+01	1.465006e-04
193	-7.335609e+01	1.781119e-04
194	-7.335609e+01	1.339875e-03
195	-7.335609e+01	7.069547e-04
196	-7.335609e+01	6.847545e-04
197	-7.335609e+01	9.647197e-04
198	-7.335609e+01	4.314228e-04
199	-7.335609e+01	6.605925e-04
200	-7.335609e+01	2.255495e-03
201	-7.335609e+01	1.932691e-03
202	-7.335609e+01	1.079712e-04
203	-7.335610e+01	3.054065e-03
204	-7.335610e+01	2.251444e-04
205	-7.335610e+01	2.883687e-03
206	-7.335610e+01	1.144296e-03
207	-7.335610e+01	5.818279e-02
208	-7.335610e+01	7.283819e-05
209	-7.335610e+01	1.059086e-02
210	-7.335610e+01	2.442590e-02
211	-7.335610e+01	2.587610e-03
212	-7.335610e+01	3.836554e-03
213	-7.335610e+01	1.888159e-03
214	-7.335610e+01	3.742459e-03
215	-7.335610e+01	1.542872e-03
216	-7.335610e+01	6.818297e-03
217	-7.335610e+01	5.411419e-04
218	-7.335641e+01	3.300324e-02
219	-7.335641e+01	1.077659e-01
220	-7.335641e+01	3.172603e-04
221	-7.335641e+01	5.187451e-04
222	-7.335641e+01	1.211956e-03
223	-7.335641e+01	5.996655e-04
224	-7.335641e+01	9.127835e-04
225	-7.335642e+01	1.164182e+00
226	-7.335644e+01	1.845449e-02
227	-7.335645e+01	4.750064e-03
228	-7.335645e+01	5.578143e-02
229	-7.335645e+01	1.850751e-02
230	-7.335645e+01	1.239605e-03
231	-7.335645e+01	3.137194e-01
232	-7.335646e+01	5.698204e-03
233	-7.335646e+01	1.511133e-02
234	-7.335647e+01	6.828885e-03
235	-7.335647e+01	2.112962e-04
236	-7.335651e+01	1.814274e-02
237	-7.335651e+01	3.948317e-03
238	-7.335651e+01	1.246274e-03
239	-7.335651e+01	2.766865e-04
240	-7.335651e+01	1.125445e-03
241	-7.335651e+01	2.405562e-03
242	-7.335651e+01	5.375103e-03
243	-7.335651e+01	1.843406e-02
244	-7.335651e+01	7.420533e-04
245	-7.335651e+01	1.140019e-03
246	-7.335651e+01	3.613610e-02
247	-7.335661e+01	1.421259e-01
248	-7.335661e+01	3.876657e-04
249	-7.335661e+01	5.707487e-05
250	-7.335661e+01	1.170460e-04
251	-7.335661e+01	7.171823e-03
252	-7.335661e+01	3.453026e-03
253	-7.335661e+01	6.881407e-04
254	-7.335661e+01	3.650797e-04
255	-7.335661e+01	7.311315e-05
256	-7.335661e+01	8.647731e-03
257	-7.335661e+01	1.054646e-03
258	-7.335661e+01	1.282342e-03
259	-7.335661e+01	4.627850e-03
260	-7.335661e+01	1.138506e-02
261	-7.335661e+01	6.088214e-04
262	-7.335661e+01	1.207139e-03
263	-7.335662e+01	1.213957e-03
264	-7.335662e+01	4.852730e-04
265	-7.335662e+01	5.502198e-03
266	-7.335662e+01	2.946347e-02
267	-7.335662e+01	3.020177e-02
268	-7.335662e+01	5.337098e-04
269	-7.335662e+01	1.124685e-01
270	-7.335662e+01	1.115024e-02
271	-7.335663e+01	6.072382e-02
272	-7.335663e+01	1.542354e-03
273	-7.335663e+01	1.625383e-04
274	-7.335663e+01	2.757916e-04
275	-7.335663e+01	3.605233e-02
276	-7.335663e+01	1.563119e-02
277	-7.335663e+01	1.591247e-04
278	-7.335663e+01	5.932442e-03
279	-7.335663e+01	2.552075e-04
280	-7.335663e+01	5.874838e-04
281	-7.335663e+01	9.382232e-04
282	-7.335663e+01	1.676422e-03
283	-7.335664e+01	6.119771e-04
284	-7.335664e+01	5.789120e-02
285	-7.335664e+01	1.486927e-03
286	-7.335664e+01	5.876855e-05
287	-7.335664e+01	9.641669e-03
288	-7.335664e+01	1.456600e-03
289	-7.335664e+01	3.424111e-03
290	-7.335664e+01	2.036448e-02
291	-7.335664e+01	5.250856e-03
292	-7.335678e+01	1.289223e-02
293	-7.335678e+01	1.941849e-01
294	-7.335678e+01	6.640488e-04
295	-7.335678e+01	6.950571e-05
296	-7.335678e+01	1.666870e-03
297	-7.335678e+01	1.215449e-03
298	-7.335678e+01	6.375319e-04
299	-7.335678e+01	2.759713e-04
300	-7.335678e+01	2.921661e-04
301	-7.335678e+01	7.874966e-04
302	-7.335678e+01	1.273262e-03
303	-7.335679e+01	7.308300e-03
304	-7.335679e+01	1.119203e-02
305	-7.335679e+01	1.230370e-01
306	-7.335679e+01	9.437045e-03
307	-7.335681e+01	4.510862e-02
308	-7.335681e+01	4.265535e-01
309	-7.335685e+01	6.916584e-03
310	-7.335685e+01	4.547724e-05
311	-7.335685e+01	1.756231e-04
312	-7.335685e+01	3.131546e-05
313	-7.335685e+01	4.504466e-05
314	-7.335685e+01	1.836929e-05
315	-7.335685e+01	9.896855e-05
316	-7.335685e+01	1.966246e-03
317	-7.335685e+01	3.239279e-04
318	-7.335685e+01	1.460326e-03
319	-7.335685e+01	5.035761e-05
320	-7.335685e+01	3.967599e-05
321	-7.335685e+01	3.843494e-05
322	-7.335685e+01	4.960281e-03
323	-7.335685e+01	3.565651e-04
324	-7.335685e+01	6.140425e-05
325	-7.335685e+01	3.648957e-03
326	-7.335685e+01	1.461475e-03
327	-7.335685e+01	1.169677e-04
328	-7.335685e+01	5.571061e-05
329	-7.335685e+01	2.813981e-05
330	-7.335685e+01	1.682046e-04
331	-7.335685e+01	1.204673e-01
332	-7.335685e+01	1.285504e-03
333	-7.335685e+01	1.476005e-04
334	-7.335685e+01	1.100534e-02
335	-7.335685e+01	8.445130e-04
336	-7.335685e+01	5.143565e-04
337	-7.335685e+01	2.509912e-03
338	-7.335685e+01	5.443294e-04
339	-7.335686e+01	3.560719e-03
340	-7.335686e+01	1.158738e-01
341	-7.335686e+01	3.504380e-03
342	-7.335686e+01	7.639573e-03
343	-7.335686e+01	6.405838e-02
344	-7.335686e+01	3.450274e-03
345	-7.335686e+01	1.038941e-02
346	-7.335687e+01	7.335954e-02
347	-7.335687e+01	5.573842e-04
348	-7.335687e+01	7.761130e-05
349	-7.335687e+01	1.337781e-01
350	-7.335687e+01	9.791435e-05
351	-7.335687e+01	8.590802e-05
352	-7.335687e+01	1.060875e-03
353	-7.335687e+01	2.372580e-04
354	-7.335687e+01	2.081963e-03
355	-7.335687e+01	1.016675e-02
356	-7.335687e+01	2.911525e-02
357	-7.335687e+01	9.667126e-04
358	-7.335687e+01	2.968000e-02
359	-7.335687e+01	1.274707e-04
360	-7.335687e+01	1.506749e-03
361	-7.335687e+01	2.001419e-03
362	-7.335687e+01	6.884796e-05
363	-7.335687e+01	1.359148e-04
364	-7.335687e+01	5.304036e-03
365	-7.335708e+01	3.219836e-01
366	-7.335711e+01	1.601092e-02
367	-7.335711e+01	4.941279e-02
368	-7.335711e+01	2.955286e-03
369	-7.335724e+01	1.022651e+00
370	-7.335724e+01	3.380295e-02
371	-7.335724e+01	1.069809e-02
372	-7.335725e+01	4.311386e-03
373	-7.335725e+01	3.169693e-03
374	-7.335734e+01	9.347093e-03
375	-7.335734e+01	1.611250e-01
376	-7.335734e+01	7.539453e-02
377	-7.335735e+01	7.521135e-04
378	-7.335735e+01	2.101862e-02
379	-7.335735e+01	6.610130e-04
380	-7.335735e+01	5.828313e-03
381	-7.335735e+01	1.551630e-02
382	-7.335735e+01	2.366044e-03
383	-7.335735e+01	8.183766e-04
384	-7.335735e+01	1.006580e-01
385	-7.335736e+01	1.656718e-04
386	-7.335736e+01	2.504437e-04
387	-7.335736e+01	8.749066e-04
388	-7.335736e+01	2.752731e-03
389	-7.335736e+01	9.564330e-02
390	-7.335736e+01	2.222214e-03
391	-7.335736e+01	4.770000e-03
392	-7.335736e+01	1.183563e-03
393	-7.335736e+01	9.638225e-04
394	-7.335736e+01	6.517063e-05
395	-7.335736e+01	5.709054e-03
396	-7.335736e+01	2.552967e-03
397	-7.335736e+01	2.243321e-05
398	-7.335736e+01	7.407141e-05
399	-7.335736e+01	3.052505e-04
400	-7.335736e+01	8.142016e-04
401	-7.335736e+01	1.186247e-04
402	-7.335736e+01	2.942225e-04
403	-7.335736e+01	2.191427e-04
404	-7.335736e+01	1.030426e-03
405	-7.335738e+01	6.519964e-03
406	-7.335738e+01	2.496204e-01
407	-7.335738e+01	7.389701e-02
408	-7.335738e+01	1.494125e-03
409	-7.335738e+01	1.871881e-01
410	-7.335738e+01	1.013272e-02
411	-7.335742e+01	1.541053e-02
412	-7.335742e+01	5.043336e-02
413	-7.335742e+01	3.097865e-04
414	-7.335742e+01	1.223556e-04
415	-7.335742e+01	6.249539e-04
416	-7.335745e+01	2.939410e-01
417	-7.335755e+01	8.312733e-02
418	-7.335755e+01	1.423723e-02
419	-7.335755e+01	1.816336e-02
420	-7.335757e+01	1.518864e-01
421	-7.335757e+01	5.770902e-03
422	-7.335757e+01	5.995997e-03
423	-7.335757e+01	2.532103e-02
424	-7.335757e+01	5.547478e-04
425	-7.335757e+01	1.660733e-03
426	-7.335757e+01	6.873875e-03
427	-7.335757e+01	2.783612e-03
428	-7.335758e+01	1.450706e-03
429	-7.335758e+01	2.536527e-02
430	-7.335758e+01	1.273014e-04
431	-7.335758e+01	2.841136e-04
432	-7.335758e+01	7.646711e-02
433	-7.335758e+01	4.061588e-04
434	-7.335758e+01	2.133714e-03
435	-7.335758e+01	9.730976e-04
436	-7.335758e+01	1.242587e-04
437	-7.335758e+01	4.580660e-04
438	-7.335758e+01	7.916088e-04
439	-7.335758e+01	1.573675e-03
440	-7.335758e+01	3.045273e-02
441	-7.335758e+01	2.213574e-01
442	-7.335782e+01	6.093368e-03
443	-7.335784e+01	1.190348e+00
444	-7.335785e+01	1.948238e-02
445	-7.335785e+01	5.745617e-03
446	-7.335796e+01	2.912301e+00
447	-7.335803e+01	4.246483e-02
448	-7.335804e+01	5.335083e-03
449	-7.335804e+01	3.836983e-02
450	-7.335804e+01	1.146396e-02
451	-7.335804e+01	1.863161e-03
452	-7.335804e+01	3.339965e-02
453	-7.335804e+01	4.844304e-04
454	-7.335804e+01	1.234405e-02
455	-7.335807e+01	1.131911e+00
456	-7.335808e+01	2.701880e-03
457	-7.335808e+01	1.162347e-03
458	-7.335808e+01	7.723762e-03
459	-7.335808e+01	1.952102e-02
460	-7.335814e+01	6.919959e-03
461	-7.335814e+01	7.659789e-03
462	-7.335814e+01	3.090839e-04
463	-7.335814e+01	3.794581e-04
464	-7.335814e+01	6.922560e-04
465	-7.335814e+01	3.278507e-04
466	-7.335814e+01	4.714872e-03
467	-7.335814e+01	8.768655e-04
468	-7.335814e+01	8.656303e-03
469	-7.335814e+01	9.049272e-04
470	-7.335814e+01	8.161834e-04
471	-7.335815e+01	6.214035e-04
472	-7.335815e+01	4.738750e-04
473	-7.335815e+01	2.753842e-04
474	-7.335815e+01	1.903723e-04
475	-7.335815e+01	2.446058e-03
476	-7.335815e+01	6.778546e-04
477	-7.335815e+01	5.828309e-03
478	-7.335815e+01	1.652376e-02
479	-7.335815e+01	8.285672e-05
480	-7.335815e+01	3.030131e-03
481	-7.335815e+01	4.225315e-04
482	-7.335815e+01	1.656960e-02
483	-7.335816e+01	3.602102e-02
484	-7.335816e+01	1.926022e-03
485	-7.335816e+01	1.523233e-04
486	-7.335816e+01	5.715306e-03
487	-7.335816e+01	1.533901e-03
488	-7.335816e+01	2.941276e-04
489	-7.335816e+01	1.040509e-01
490	-7.335816e+01	5.702715e-04
491	-7.335816e+01	1.587937e-02
492	-7.335816e+01	5.601326e-02
493	-7.335816e+01	1.382687e-04
494	-7.335816e+01	1.548144e-04
495	-7.335816e+01	6.988403e-04
496	-7.335816e+01	7.035494e-03
497	-7.335816e+01	1.431644e-03
498	-7.335816e+01	8.962506e-03
499	-7.335816e+01	1.793863e-03
500	-7.335816e+01	3.173807e-02
501	-7.335816e+01	1.037331e-03
502	-7.335816e+01	2.891501e-04
503	-7.335816e+01	8.897172e-02
504	-7.335816e+01	6.838054e-03
505	-7.335817e+01	1.470053e-03
506	-7.335817e+01	4.844594e-03
507	-7.335817e+01	7.378182e-05
508	-7.335817e+01	2.670089e-03
509	-7.335817e+01	4.278378e-04
510	-7.335817e+01	4.651232e-03
511	-7.335817e+01	5.459342e-04
512	-7.335817e+01	1.409002e-03
513	-7.335817e+01	5.344378e-04
514	-7.335817e+01	3.426493e-04
515	-7.335817e+01	3.365797e-04
516	-7.335817e+01	4.621899e-03
517	-7.335817e+01	1.980057e-04
518	-7.335817e+01	4.205672e-04
519	-7.335817e+01	5.850016e-04
520	-7.335817e+01	1.740205e-03
521	-7.335817e+01	4.191153e-05
522	-7.335817e+01	1.892668e-05
523	-7.335817e+01	1.197728e-03
524	-7.335817e+01	5.079944e-04
525	-7.335817e+01	9.323145e-04
526	-7.335817e+01	3.555423e-02
527	-7.335817e+01	9.030179e-05
528	-7.335817e+01	2.327498e-04
529	-7.335817e+01	4.787836e-05
530	-7.335817e+01	1.642637e-04
531	-7.335817e+01	1.316718e-03
532	-7.335817e+01	2.186103e-03
533	-7.335818e+01	1.623326e-03
534	-7.335818e+01	6.521409e-03
535	-7.335818e+01	1.984298e-03
536	-7.335818e+01	7.105762e-04
537	-7.335818e+01	1.958683e-02
538	-7.335818e+01	6.055809e-05
539	-7.335818e+01	7.953460e-05
540	-7.335818e+01	3.707452e-03
541	-7.335818e+01	1.990285e-04
542	-7.335818e+01	2.755768e-04
543	-7.335818e+01	3.932800e-04
544	-7.335818e+01	2.666870e-03
545	-7.335818e+01	7.501367e-05
546	-7.335818e+01	3.780435e-04
547	-7.335821e+01	3.976673e-02
548	-7.335821e+01	1.154954e-01
549	-7.335821e+01	4.088037e-02
550	-7.335822e+01	1.268650e-02
551	-7.335823e+01	4.868884e-02
552	-7.335823e+01	1.244546e-03
553	-7.335823e+01	7.655134e-02
554	-7.335831e+01	1.836968e+00
555	-7.335833e+01	1.661541e-03
556	-7.335833e+01	1.141736e-02
557	-7.335833e+01	2.029664e-03
558	-7.335833e+01	5.235936e-03
559	-7.335833e+01	8.865447e-04
560	-7.335833e+01	4.304222e-03
561	-7.335833e+01	6.429917e-04
562	-7.335833e+01	8.384057e-02
563	-7.335833e+01	1.287225e-02
564	-7.335833e+01	2.692212e-03
565	-7.335834e+01	4.510506e-01
566	-7.335834e+01	1.186413e-04
567	-7.335834e+01	3.154110e-04
568	-7.335834e+01	5.825053e-04
569	-7.335834e+01	4.093268e-05
570	-7.335834e+01	1.150367e-01
571	-7.335834e+01	5.730646e-04
572	-7.335834e+01	3.243845e-03
573	-7.335834e+01	3.197335e-02
574	-7.335834e+01	5.050614e-04
575	-7.335834e+01	6.191340e-04
576	-7.335834e+01	3.533047e-03
577	-7.335834e+01	4.583916e-03
578	-7.335834e+01	5.274629e-03
579	-7.335834e+01	2.546255e-01
580	-7.335842e+01	4.369126e-04
581	-7.335842e+01	1.383351e-02
582	-7.335842e+01	1.164711e-02
583	-7.335842e+01	7.366959e-04
584	-7.335842e+01	1.227413e-02
585	-7.335842e+01	5.484965e-03
586	-7.335843e+01	1.731065e-02
587	-7.335843e+01	1.600064e-02
588	-7.335843e+01	3.321869e-03
589	-7.335843e+01	7.533866e-04
590	-7.335843e+01	2.167418e-04
591	-7.335843e+01	2.642898e-04
592	-7.335843e+01	4.888448e-04
593	-7.335843e+01	2.672977e-04
594	-7.335843e+01	8.872385e-03
595	-7.335843e+01	6.133371e-02
596	-7.335843e+01	5.789830e-04
597	-7.335843e+01	3.825920e-05
598	-7.335843e+01	6.680928e-05
599	-7.335843e+01	2.091466e-04
600	-7.335843e+01	4.812816e-02
601	-7.335843e+01	1.161486e-02
602	-7.335843e+01	2.517664e-04
603	-7.335843e+01	5.254203e-03
604	-7.335843e+01	4.032267e-04
605	-7.335843e+01	6.518498e-04
606	-7.335843e+01	7.758957e-04
607	-7.335843e+01	1.340004e-03
608	-7.335843e+01	3.677460e-03
609	-7.335843e+01	7.854906e-04
610	-7.335843e+01	1.469475e-03
611	-7.335843e+01	3.431159e-03
612	-7.335843e+01	1.903784e-04
613	-7.335843e+01	1.447853e-04
614	-7.335843e+01	3.391596e-03
615	-7.335843e+01	5.143723e-05
616	-7.335843e+01	2.685656e-03
617	-7.335843e+01	3.728013e-02
618	-7.335843e+01	8.799483e-05
619	-7.335843e+01	2.384034e-02
620	-7.335843e+01	2.146178e-03
621	-7.335843e+01	7.819700e-04
622	-7.335843e+01	2.305391e-02
623	-7.335843e+01	1.473381e-03
624	-7.335843e+01	6.233392e-04
625	-7.335843e+01	6.399840e-04
626	-7.335843e+01	1.884224e-03
627	-7.335843e+01	1.037014e-04
628	-7.335843e+01	4.478301e-04
629	-7.335843e+01	3.052526e-04
630	-7.335843e+01	1.185684e-03
631	-7.335843e+01	1.810511e-04
632	-7.335843e+01	4.126991e-05
633	-7.335843e+01	3.619789e-03
634	-7.335843e+01	6.664161e-05
635	-7.335843e+01	5.100048e-04
636	-7.335843e+01	3.391785e-03
637	-7.335843e+01	1.034882e-03
638	-7.335843e+01	1.399906e-02
639	-7.335843e+01	1.215588e-03
640	-7.335843e+01	2.255028e-02
641	-7.335843e+01	8.830899e-03
642	-7.335843e+01	3.212759e-03
643	-7.335844e+01	1.425358e-04
644	-7.335843e+01	7.261033e-03
645	-7.335844e+01	7.911249e-03
646	-7.335844e+01	4.297406e-05
647	-7.335844e+01	1.361888e-05
648	-7.335844e+01	3.008619e-04
649	-7.335844e+01	8.664837e-03
650	-7.335844e+01	2.340456e-03
651	-7.335844e+01	4.912187e-04
652	-7.335844e+01	1.074431e-01
653	-7.335844e+01	4.575355e-04
654	-7.335844e+01	2.562606e-03
655	-7.335844e+01	6.170693e-03
656	-7.335844e+01	8.252450e-05
657	-7.335844e+01	4.316937e-02
658	-7.335844e+01	1.875056e-03
659	-7.335844e+01	1.657655e-03
660	-7.335844e+01	7.856904e-04
661	-7.335844e+01	3.272034e-04
662	-7.335844e+01	8.240178e-05
663	-7.335844e+01	4.356754e-04
664	-7.335844e+01	1.010011e-04
665	-7.335844e+01	4.890232e-05
666	-7.335844e+01	1.921328e-03
667	-7.335844e+01	2.416915e-02
668	-7.335846e+01	8.231766e-01
669	-7.335847e+01	3.167639e-02
670	-7.335847e+01	1.101493e-02
671	-7.335849e+01	2.458932e-01
672	-7.335849e+01	1.217247e-03
673	-7.335849e+01	1.045441e-01
674	-7.335849e+01	1.941951e-01
675	-7.335850e+01	3.903603e-03
676	-7.335850e+01	2.746666e-03
677	-7.335850e+01	1.624068e-03
678	-7.335850e+01	8.559063e-05
679	-7.335850e+01	6.586245e-05
680	-7.335850e+01	1.026083e-04
681	-7.335850e+01	4.974921e-04
682	-7.335850e+01	3.111978e-03
683	-7.335850e+01	3.989486e-03
684	-7.335850e+01	3.539227e-04
685	-7.335850e+01	5.467055e-03
686	-7.335850e+01	1.141882e-03
687	-7.335850e+01	3.895322e-04
688	-7.335850e+01	1.109730e-04
689	-7.335850e+01	3.244121e-04
690	-7.335850e+01	2.689838e-04
691	-7.335850e+01	6.484043e-04
692	-7.335850e+01	2.135378e-03
693	-7.335850e+01	7.247613e-03
694	-7.335850e+01	4.686743e-04
695	-7.335850e+01	1.395252e-03
696	-7.335850e+01	5.430102e-02
697	-7.335851e+01	2.901869e-03
698	-7.335851e+01	2.326127e-03
699	-7.335851e+01	1.246187e-02
700	-7.335851e+01	3.219121e-04
701	-7.335851e+01	5.116960e-03
702	-7.335851e+01	5.924390e-05
703	-7.335851e+01	1.496323e-04
704	-7.335851e+01	4.159481e-03
705	-7.335851e+01	4.887729e-04
706	-7.335851e+01	1.194606e-04
707	-7.335851e+01	2.501696e-04
708	-7.335851e+01	8.439707e-04
709	-7.335851e+01	1.325061e-03
710	-7.335851e+01	7.188672e-04
711	-7.335852e+01	2.536656e-02
712	-7.335852e+01	1.172272e-01
713	-7.335852e+01	4.509954e-02
714	-7.335853e+01	1.293665e-02
715	-7.335854e+01	1.518096e-01
716	-7.335854e+01	7.771387e-03
717	-7.335854e+01	1.302254e-02
718	-7.335854e+01	2.298710e-02
719	-7.335854e+01	1.785144e-04
720	-7.335854e+01	1.812467e-02
721	-7.335854e+01	1.348432e-03
722	-7.335854e+01	3.628581e-03
723	-7.335854e+01	2.059927e-04
724	-7.335854e+01	8.911717e-05
725	-7.335854e+01	1.879970e-03
726	-7.335854e+01	3.752932e-02
727	-7.335855e+01	3.873963e-02
728	-7.335855e+01	1.553166e-03
729	-7.335855e+01	3.880285e-02
730	-7.335855e+01	2.940883e-04
731	-7.335855e+01	4.693688e-04
732	-7.335855e+01	3.991356e-04
733	-7.335855e+01	5.369890e-05
734	-7.335855e+01	7.286439e-03
735	-7.335855e+01	2.876100e-04
736	-7.335855e+01	2.442237e-02
737	-7.335855e+01	1.039215e-01
738	-7.335855e+01	1.359331e-03
739	-7.335855e+01	5.405373e-04
740	-7.335855e+01	2.611530e-03
741	-7.335855e+01	6.408612e-04
742	-7.335855e+01	2.243586e-03
743	-7.335855e+01	1.442440e-01
744	-7.335859e+01	1.722347e-02
745	-7.335869e+01	6.851407e-01
746	-7.335869e+01	1.982183e-02
747	-7.335869e+01	8.114578e-04
748	-7.335869e+01	1.062868e-01
749	-7.335869e+01	8.060590e-03
750	-7.335871e+01	1.677356e-02
751	-7.335871e+01	2.695856e-02
752	-7.335871e+01	9.715501e-03
753	-7.335872e+01	4.013935e-04
754	-7.335872e+01	6.161248e-05
755	-7.335872e+01	2.714826e-03
756	-7.335872e+01	2.092258e-03
757	-7.335872e+01	3.355326e-04
758	-7.335872e+01	1.601431e-03
759	-7.335872e+01	1.019794e-01
760	-7.335872e+01	4.066261e-04
761	-7.335872e+01	1.220867e-03
762	-7.335872e+01	6.283088e-02
763	-7.335872e+01	1.544916e-04
764	-7.335872e+01	3.596406e-04
765	-7.335872e+01	1.364953e-04
766	-7.335872e+01	1.632746e-03
767	-7.335872e+01	1.752611e-02
768	-7.335872e+01	4.490056e-03
769	-7.335872e+01	4.451566e-05
770	-7.335872e+01	3.418336e-04
771	-7.335872e+01	2.365576e-04
772	-7.335872e+01	1.335747e-04
773	-7.335872e+01	1.556513e-03
774	-7.335872e+01	3.573617e-05
775	-7.335872e+01	7.051366e-05
776	-7.335872e+01	1.024644e-04
777	-7.335872e+01	3.345750e-05
778	-7.335872e+01	4.191724e-05
779	-7.335872e+01	3.221414e-05
780	-7.335872e+01	1.408401e-02
781	-7.335872e+01	1.411310e-02
782	-7.335872e+01	1.499282e-05
783	-7.335872e+01	5.414914e-04
784	-7.335872e+01	6.406866e-05
785	-7.335872e+01	1.741378e-04
786	-7.335872e+01	4.070625e-05
787	-7.335872e+01	1.731143e-04
788	-7.335872e+01	3.966163e-05
789	-7.335872e+01	2.815184e-03
790	-7.335872e+01	1.487271e-04
791	-7.335872e+01	1.289430e-04
792	-7.335872e+01	2.278662e-03
793	-7.335872e+01	1.011083e-05
794	-7.335872e+01	5.587420e-04
795	-7.335872e+01	1.028031e-03
796	-7.335872e+01	2.649375e-04
797	-7.335872e+01	7.924808e-03
798	-7.335872e+01	1.448181e-04
799	-7.335872e+01	1.357009e-03
800	-7.335872e+01	1.075261e-03
801	-7.335872e+01	1.300733e-04
802	-7.335872e+01	6.690216e-05
803	-7.335872e+01	2.426546e-03
804	-7.335872e+01	1.074604e-03
805	-7.335872e+01	2.272107e-03
806	-7.335872e+01	5.413423e-02
807	-7.335872e+01	9.687478e-05
808	-7.335872e+01	3.735890e-01
809	-7.335872e+01	2.762048e-02
810	-7.335872e+01	9.787123e-04
811	-7.335872e+01	1.058279e-01
812	-7.335872e+01	2.891507e-03
813	-7.335872e+01	1.796660e-03
814	-7.335872e+01	1.424236e-02
815	-7.335872e+01	8.125290e-03
816	-7.335872e+01	2.087108e-04
817	-7.335872e+01	4.357948e-03
818	-7.335872e+01	2.379178e-04
819	-7.335872e+01	1.438442e-02
820	-7.335872e+01	1.672983e-02
821	-7.335872e+01	1.088253e-04
822	-7.335872e+01	2.111388e-03
823	-7.335872e+01	2.189367e-05
824	-7.335872e+01	3.087715e-04
825	-7.335872e+01	1.206864e-02
826	-7.335872e+01	6.305997e-04
827	-7.335873e+01	1.275944e-01
828	-7.335873e+01	4.998426e-03
829	-7.335873e+01	1.305444e-02
830	-7.335873e+01	3.556602e-02
831	-7.335873e+01	1.918919e-03
832	-7.335873e+01	7.446788e-04
833	-7.335873e+01	4.898182e-02
834	-7.335873e+01	9.085982e-02
835	-7.335877e+01	2.233227e-03
836	-7.335877e+01	2.692759e-03
837	-7.335877e+01	4.393125e-03
838	-7.335877e+01	1.031421e-01
839	-7.335877e+01	5.330404e-02
840	-7.335878e+01	2.477552e-03
841	-7.335878e+01	1.820201e-02
842	-7.335878e+01	4.022800e-03
843	-7.335879e+01	1.256106e-02
844	-7.335879e+01	2.522009e-02
845	-7.335879e+01	8.365048e-04
846	-7.335879e+01	1.624487e-04
847	-7.335879e+01	1.510596e-04
848	-7.335879e+01	1.233038e-02
849	-7.335879e+01	1.733523e-02
850	-7.335879e+01	1.206938e-02
851	-7.335880e+01	1.148260e-02
852	-7.335880e+01	3.455799e-01
853	-7.335880e+01	2.816026e-03
854	-7.335880e+01	6.273104e-04
855	-7.335880e+01	1.336710e-01
856	-7.335882e+01	2.300144e-03
857	-7.335882e+01	4.963682e-02
858	-7.335882e+01	2.245604e-02
859	-7.335882e+01	3.825665e-03
860	-7.335882e+01	1.044221e-03
861	-7.335882e+01	3.567482e-04
862	-7.335882e+01	4.054991e-03
863	-7.335882e+01	7.648130e-03
864	-7.335882e+01	1.621910e-03
865	-7.335882e+01	1.570370e-03
866	-7.335882e+01	1.691494e-01
867	-7.335897e+01	4.967619e-02
868	-7.335897e+01	2.563200e-02
869	-7.335897e+01	3.158626e-01
870	-7.335898e+01	5.875144e-04
871	-7.335898e+01	2.078699e-01
872	-7.335898e+01	4.580836e-03
873	-7.335898e+01	2.639070e-03
874	-7.335898e+01	6.420865e-02
875	-7.335898e+01	2.535324e-04
876	-7.335898e+01	2.710256e-04
877	-7.335898e+01	9.877326e-04
878	-7.335898e+01	7.190390e-04
879	-7.335898e+01	2.471749e-04
880	-7.335898e+01	3.746208e-02
881	-7.335898e+01	1.009676e-04
882	-7.335898e+01	1.933589e-04
883	-7.335898e+01	2.989320e-04
884	-7.335898e+01	6.633943e-04
885	-7.335898e+01	2.038580e-02
886	-7.335898e+01	1.189797e-03
887	-7.335898e+01	1.422915e-02
888	-7.335898e+01	9.852873e-02
889	-7.335898e+01	2.997170e-03
890	-7.335899e+01	1.564413e-02
891	-7.335899e+01	9.674802e-02
892	-7.335918e+01	5.661601e-01
893	-7.335930e+01	4.589881e-03
894	-7.335930e+01	7.001487e-04
895	-7.335930e+01	1.571135e-03
896	-7.335930e+01	1.479072e-02
897	-7.335930e+01	1.353031e-02
898	-7.335931e+01	2.033020e-04
899	-7.335931e+01	1.380814e-03
900	-7.335931e+01	3.382822e-03
901	-7.335931e+01	2.441673e-04
902	-7.335931e+01	5.553060e-03
903	-7.335931e+01	1.057712e-03
904	-7.335931e+01	9.782959e-03
905	-7.335931e+01	2.441776e-02
906	-7.335931e+01	3.923817e-03
907	-7.335931e+01	3.774996e-04
908	-7.335931e+01	4.985995e-04
909	-7.335931e+01	2.294679e-02
910	-7.335931e+01	2.221583e-03
911	-7.335931e+01	1.217878e-03
912	-7.335933e+01	1.022064e-02
913	-7.335933e+01	4.433517e-02
914	-7.335933e+01	8.338241e-03
915	-7.335933e+01	2.761389e-04
916	-7.335933e+01	7.737973e-03
917	-7.335933e+01	8.006378e-04
918	-7.335933e+01	7.905113e-04
919	-7.335933e+01	3.986973e-02
920	-7.335933e+01	8.740625e-04
921	-7.335933e+01	1.997107e-02
922	-7.335933e+01	9.879943e-03
923	-7.335933e+01	5.652833e-04
924	-7.335933e+01	6.242697e-04
925	-7.335933e+01	9.936416e-04
926	-7.335935e+01	2.798111e-01
927	-7.335942e+01	1.557470e-01
928	-7.335942e+01	4.528789e-04
929	-7.335942e+01	1.668010e-03
930	-7.335942e+01	3.008191e-03
931	-7.335942e+01	4.765807e-04
932	-7.335942e+01	6.151234e-04
933	-7.335942e+01	8.266117e-03
934	-7.335942e+01	4.732093e-04
935	-7.335942e+01	5.472270e-03
936	-7.335942e+01	2.935002e-02
937	-7.335942e+01	2.377448e-04
938	-7.335943e+01	2.281239e-01
939	-7.335943e+01	4.245844e-02
940	-7.335944e+01	8.564492e-04
941	-7.335944e+01	7.983462e-02
942	-7.335944e+01	5.359964e-03
943	-7.335944e+01	9.253242e-02
944	-7.335944e+01	4.215706e-02
945	-7.335944e+01	5.772145e-04
946	-7.335944e+01	1.058219e-03
947	-7.335944e+01	5.744180e-03
948	-7.335944e+01	6.281656e-03
949	-7.335944e+01	1.244763e-03
950	-7.335944e+01	3.895316e-02
951	-7.335945e+01	8.740852e-03
952	-7.335945e+01	1.312754e-02
953	-7.335945e+01	1.225906e-01
954	-7.335945e+01	9.169769e-05
955	-7.335945e+01	7.523674e-02
956	-7.335945e+01	1.617070e-02
957	-7.335945e+01	7.271901e-04
958	-7.335945e+01	2.004639e-01
959	-7.335948e+01	3.758210e-02
960	-7.335948e+01	9.601858e-02
961	-7.335950e+01	5.673776e-01
962	-7.335950e+01	3.222846e-02
963	-7.335954e+01	1.312595e-02
964	-7.335954e+01	2.005710e-01
965	-7.335956e+01	1.372322e-01
966	-7.335956e+01	4.863799e-04
967	-7.335956e+01	1.398866e-03
968	-7.335960e+01	2.179276e-01
969	-7.335961e+01	5.493266e-02
970	-7.335961e+01	4.022154e-03
971	-7.335961e+01	1.666912e-03
972	-7.335961e+01	1.316560e-01
973	-7.335961e+01	1.195408e-02
974	-7.335961e+01	4.022428e-03
975	-7.335964e+01	1.471174e+00
976	-7.335966e+01	4.545257e-03
977	-7.335966e+01	5.397988e-02
978	-7.335966e+01	2.609081e-01
979	-7.335966e+01	1.793002e-03
980	-7.335969e+01	5.156749e-01
981	-7.335969e+01	1.886594e-02
982	-7.335969e+01	3.520259e-02
983	-7.335969e+01	1.161795e-02
984	-7.335969e+01	5.549913e-03
985	-7.335971e+01	4.668824e-03
986	-7.335971e+01	5.555162e-02
987	-7.335971e+01	1.833755e-02
988	-7.335971e+01	2.187643e-04
989	-7.335971e+01	2.268202e-03
990	-7.335971e+01	5.824921e-02
991	-7.335971e+01	5.310143e-03
992	-7.335971e+01	2.650763e-03
993	-7.335971e+01	1.438014e-03
994	-7.335971e+01	4.265292e-02
995	-7.335971e+01	1.779918e-03
996	-7.335971e+01	4.317527e-04
997	-7.335971e+01	2.578419e-01
998	-7.335971e+01	7.589687e-03
999	-7.335972e+01	9.762967e-02
1000	-7.335973e+01	3.596045e-01
1010	-7.335976e+01	1.788443e-02
1020	-7.335980e+01	2.493884e-03
1030	-7.335980e+01	2.585802e-04
1040	-7.335985e+01	3.198793e-04
1050	-7.335985e+01	2.082327e-04
1060	-7.335985e+01	1.198134e-01
1070	-7.335985e+01	1.045391e-04
1080	-7.335985e+01	5.629488e-05
1090	-7.335985e+01	2.523798e-02
1100	-7.335986e+01	9.246184e-03
1110	-7.335986e+01	4.501281e-02
1120	-7.335986e+01	1.695262e-03
1130	-7.335987e+01	2.604297e-03
1140	-7.336011e+01	1.155653e-02
1150	-7.336011e+01	5.457672e-02
1160	-7.336012e+01	2.338840e-02
1170	-7.336012e+01	1.472303e-03
1180	-7.336014e+01	4.977235e-03
1190	-7.336014e+01	8.702324e-04
1200	-7.336016e+01	3.573077e-02
1210	-7.336018e+01	7.412536e-02
1220	-7.336018e+01	7.804871e-02
1230	-7.336019e+01	6.219688e-02
1240	-7.336024e+01	3.627671e-02
1250	-7.336026e+01	2.046500e-02
1260	-7.336026e+01	3.841760e-02
1270	-7.336026e+01	1.072263e-02
1280	-7.336026e+01	9.674426e-05
1290	-7.336026e+01	4.770933e-03
1300	-7.336026e+01	1.155088e-03
1310	-7.336026e+01	7.217936e-03
1320	-7.336027e+01	2.449314e-02
1330	-7.336027e+01	3.096771e-04
1340	-7.336027e+01	4.493290e-05
1350	-7.336027e+01	2.430992e-04
1360	-7.336028e+01	1.560607e-03
1370	-7.336028e+01	2.856539e-02
1380	-7.336028e+01	8.867059e-03
1390	-7.336028e+01	1.146941e-03
1400	-7.336038e+01	9.866053e-03
1410	-7.336048e+01	3.114972e-04
1420	-7.336048e+01	5.455890e-02
1430	-7.336048e+01	1.464228e-03
1440	-7.336049e+01	2.712241e-03
1450	-7.336050e+01	6.053118e-03
1460	-7.336053e+01	2.026054e-02
1470	-7.336053e+01	3.152449e-03
1480	-7.336059e+01	4.047817e-03
1490	-7.336059e+01	1.594363e-04
1500	-7.336060e+01	1.325136e-04
1510	-7.336061e+01	1.986259e-03
1520	-7.336063e+01	1.446184e-01
1530	-7.336064e+01	6.017564e-02
1540	-7.336064e+01	2.814366e-03
1550	-7.336064e+01	1.289691e-03
1560	-7.336066e+01	4.525209e-03
1570	-7.336066e+01	8.729421e-05
1580	-7.336066e+01	2.423143e-03
1590	-7.336066e+01	1.529983e-03
1600	-7.336066e+01	1.657113e-03
1610	-7.336066e+01	1.225369e-03
1620	-7.336066e+01	2.152219e-04
1630	-7.336066e+01	3.786544e-03
1640	-7.336067e+01	1.884478e-02
1650	-7.336067e+01	7.073360e-03
1660	-7.336067e+01	6.690718e-04
1670	-7.336067e+01	3.049758e-04
1680	-7.336067e+01	1.209432e-04
1690	-7.336067e+01	1.954794e-02
1700	-7.336068e+01	1.474117e-02
1710	-7.336069e+01	1.608491e-03
1720	-7.336070e+01	1.049629e-04
1730	-7.336070e+01	5.170245e-04
1740	-7.336070e+01	1.769953e-03
1750	-7.336070e+01	4.764255e-04
1760	-7.336070e+01	1.422261e-02
1770	-7.336070e+01	2.437850e-03
1780	-7.336070e+01	2.852268e-04
1790	-7.336070e+01	3.277309e-04
1800	-7.336070e+01	2.011487e-03
1810	-7.336071e+01	8.319876e-03
1820	-7.336071e+01	2.148033e-03
1830	-7.336086e+01	4.826255e-01
1840	-7.336086e+01	5.556626e-03
1850	-7.336089e+01	1.360219e-04
1860	-7.336089e+01	1.523748e-04
1870	-7.336089e+01	1.012690e-02
1880	-7.336090e+01	1.044388e-02
1890	-7.336092e+01	1.297582e-02
1900	-7.336093e+01	5.539114e-03
1910	-7.336094e+01	2.866091e-04
1920	-7.336094e+01	1.257047e-04
1930	-7.336094e+01	1.586896e-04
1940	-7.336094e+01	3.756864e-04
1950	-7.336094e+01	1.275145e-04
1960	-7.336094e+01	3.186420e-03
1970	-7.336094e+01	6.976473e-05
1980	-7.336094e+01	1.955915e-03
1990	-7.336094e+01	5.161930e-03
2000	-7.336094e+01	3.003926e-04
2010	-7.336094e+01	2.240625e-04
2020	-7.336094e+01	2.130294e-05
2030	-7.336094e+01	1.638502e-04
2040	-7.336095e+01	8.942929e-02
2050	-7.336095e+01	3.560498e-02
2060	-7.336096e+01	2.708149e-02
2070	-7.336104e+01	1.581254e-01
2080	-7.336120e+01	1.519418e-01
2090	-7.336125e+01	4.781648e-02
2100	-7.336125e+01	5.032416e-01
2110	-7.336126e+01	2.991124e-02
2120	-7.336126e+01	6.512735e-04
2130	-7.336178e+01	3.377185e-03
2140	-7.336178e+01	4.207359e-03
2150	-7.336182e+01	1.536755e-03
2160	-7.336182e+01	1.006154e-03
2170	-7.336183e+01	1.232546e-02
2180	-7.336183e+01	9.027662e-03
2190	-7.336189e+01	2.134399e-01
2200	-7.336202e+01	1.887694e-01
2210	-7.336203e+01	2.296907e-04
2220	-7.336203e+01	8.971783e-03
2230	-7.336204e+01	2.034477e-04
2240	-7.336209e+01	1.269220e-02
2250	-7.336212e+01	4.438316e-04
2260	-7.336221e+01	1.091618e-01
2270	-7.336231e+01	3.322686e-02
2280	-7.336239e+01	1.979865e-02
2290	-7.336240e+01	6.428347e-03
2300	-7.336241e+01	1.499194e-01
2310	-7.336244e+01	1.605729e-02
2320	-7.336246e+01	2.921873e-02
2330	-7.336247e+01	2.073144e-01
2340	-7.336248e+01	8.167137e-04
2350	-7.336249e+01	2.863542e-03
2360	-7.336251e+01	6.666818e-03
2370	-7.336252e+01	6.838155e-04
2380	-7.336254e+01	2.348846e-03
2390	-7.336257e+01	7.405765e-03
2400	-7.336260e+01	5.073250e-01
2410	-7.336275e+01	2.027739e-02
2420	-7.336276e+01	4.130407e-02
2430	-7.336276e+01	1.043769e-01
2440	-7.336277e+01	3.702643e-05
2450	-7.336277e+01	9.802505e-04
2460	-7.336277e+01	3.034613e-04
2470	-7.336277e+01	3.490029e-04
2480	-7.336278e+01	3.570329e-02
2490	-7.336277e+01	1.090626e-02
2500	-7.336277e+01	2.000823e-02
2510	-7.336277e+01	6.208958e-03
2520	-7.336278e+01	1.185480e-04
2530	-7.336278e+01	9.030002e-04
2540	-7.336278e+01	3.900451e-04
2550	-7.336278e+01	6.898667e-03
2560	-7.336279e+01	9.323034e-04
2570	-7.336282e+01	2.363916e-01
2580	-7.336283e+01	7.789240e-02
2590	-7.336283e+01	9.411958e-02
2600	-7.336283e+01	2.585319e-04
2610	-7.336283e+01	4.088931e-05
2620	-7.336283e+01	1.280497e-04
2630	-7.336283e+01	2.730045e-04
2640	-7.336283e+01	2.039739e-03
2650	-7.336283e+01	4.916229e-05
2660	-7.336283e+01	5.233533e-04
2670	-7.336283e+01	1.938968e-02
2680	-7.336283e+01	3.150126e-03
2690	-7.336283e+01	1.197776e-03
2700	-7.336285e+01	1.824320e-03
2710	-7.336285e+01	4.051778e-04
2720	-7.336285e+01	2.457240e-03
2730	-7.336286e+01	3.143564e-03
2740	-7.336285e+01	3.028362e-02
2750	-7.336286e+01	4.409447e-04
2760	-7.336286e+01	2.138350e-04
2770	-7.336286e+01	9.550608e-05
2780	-7.336286e+01	1.141873e-04
2790	-7.336287e+01	3.888164e-02
2800	-7.336287e+01	2.188123e-03
2810	-7.336289e+01	2.143842e-02
2820	-7.336290e+01	7.972277e-04
2830	-7.336290e+01	1.723903e-03
2840	-7.336297e+01	2.235618e-02
2850	-7.336297e+01	9.714489e-05
2860	-7.336297e+01	3.772079e-04
2870	-7.336298e+01	1.095414e-04
2880	-7.336298e+01	1.915976e-03
2890	-7.336299e+01	2.273793e-01
2900	-7.336300e+01	6.832586e-02
2910	-7.336300e+01	2.023777e-02
2920	-7.336300e+01	6.717987e-04
2930	-7.336303e+01	1.051477e-02
2940	-7.336303e+01	4.460665e-05
2950	-7.336303e+01	2.032738e-04
2960	-7.336303e+01	3.988104e-05
2970	-7.336303e+01	2.214975e-04
2980	-7.336303e+01	3.893779e-01
2990	-7.336304e+01	4.232717e-02
3000	-7.336304e+01	2.922870e-03
3010	-7.336304e+01	7.463882e-04
3020	-7.336304e+01	1.477863e-04
3030	-7.336304e+01	3.440195e-05
3040	-7.336304e+01	2.661884e-05
3050	-7.336304e+01	6.004019e-05
3060	-7.336304e+01	4.747799e-04
3070	-7.336304e+01	6.188378e-05
3080	-7.336304e+01	1.043579e-03
3090	-7.336304e+01	1.793166e-03
3100	-7.336306e+01	1.118172e-03
3110	-7.336306e+01	5.767690e-04
3120	-7.336305e+01	7.709730e-04
3130	-7.336306e+01	6.327148e-05
3140	-7.336306e+01	1.320417e-02
3150	-7.336306e+01	1.469587e-03
3160	-7.336306e+01	1.088732e-05
3170	-7.336306e+01	6.623577e-04
3180	-7.336306e+01	2.703651e-04
3190	-7.336306e+01	3.320098e-02
3200	-7.336307e+01	3.897364e-04
3210	-7.336307e+01	3.951507e-03
3220	-7.336307e+01	2.652449e-03
3230	-7.336307e+01	6.633173e-02
3240	-7.336307e+01	2.712990e-04
3250	-7.336307e+01	1.516532e-05
3260	-7.336307e+01	3.228613e-04
3270	-7.336307e+01	2.157264e-04
3280	-7.336307e+01	2.309191e-03
3290	-7.336308e+01	2.129670e-04
3300	-7.336307e+01	3.682580e-04
3310	-7.336308e+01	1.095347e-03
3320	-7.336308e+01	1.734744e-02
3330	-7.336308e+01	1.813848e-03
3340	-7.336308e+01	9.572290e-05
3350	-7.336308e+01	1.033850e-03
3360	-7.336308e+01	1.496460e-04
3370	-7.336308e+01	5.322200e-03
3380	-7.336308e+01	1.457791e-04
3390	-7.336308e+01	1.261421e-03
3400	-7.336308e+01	2.950699e-05
3410	-7.336308e+01	1.489526e-02
3420	-7.336308e+01	5.891381e-05
3430	-7.336308e+01	1.185079e-04
3440	-7.336308e+01	2.533919e-04
3450	-7.336308e+01	1.531785e-03
3460	-7.336308e+01	1.238314e-02
3470	-7.336309e+01	1.151391e-04
3480	-7.336310e+01	6.507751e-04
3490	-7.336310e+01	4.712964e-05
3500	-7.336310e+01	1.883770e-03
3510	-7.336310e+01	1.023545e-02
3520	-7.336310e+01	2.852124e-03
3530	-7.336310e+01	5.156782e-04
3540	-7.336310e+01	1.897540e-04
3550	-7.336310e+01	1.121545e-03
3560	-7.336310e+01	2.374830e-04
3570	-7.336312e+01	1.208967e-03
3580	-7.336315e+01	1.760052e-03
3590	-7.336317e+01	2.216836e-03
3600	-7.336317e+01	1.771555e-03
3610	-7.336317e+01	1.402728e-03
3620	-7.336317e+01	8.943471e-05
3630	-7.336318e+01	4.117490e-03
3640	-7.336318e+01	6.986854e-05
3650	-7.336319e+01	6.212575e-04
3660	-7.336319e+01	2.177040e-03
3670	-7.336319e+01	2.946188e-03
3680	-7.336319e+01	4.804405e-04
3690	-7.336319e+01	3.150576e-04
3700	-7.336319e+01	5.806711e-04
3710	-7.336319e+01	2.467954e-04
3720	-7.336319e+01	8.249822e-04
3730	-7.336321e+01	7.009360e-03
3740	-7.336322e+01	1.858896e-02
3750	-7.336322e+01	5.696519e-04
3760	-7.336323e+01	3.803659e-03
3770	-7.336323e+01	3.586764e-03
3780	-7.336323e+01	1.398303e-03
3790	-7.336324e+01	5.062004e-04
3800	-7.336324e+01	7.795043e-05
3810	-7.336324e+01	4.635721e-05
3820	-7.336328e+01	5.145753e-02
3830	-7.336329e+01	2.071393e-02
3840	-7.336331e+01	6.234468e-04
3850	-7.336331e+01	3.680138e-03
3860	-7.336333e+01	6.785988e-04
3870	-7.336335e+01	3.424573e-04
3880	-7.336335e+01	2.549636e-03
3890	-7.336340e+01	2.607833e-02
3900	-7.336340e+01	6.250679e-05
3910	-7.336340e+01	6.722801e-04
3920	-7.336340e+01	6.397141e-04
3930	-7.336341e+01	9.547973e-03
3940	-7.336342e+01	8.621928e-05
3950	-7.336342e+01	1.215527e-04
3960	-7.336342e+01	4.419042e-03
3970	-7.336342e+01	1.810939e-04
3980	-7.336342e+01	3.311206e-04
3990	-7.336342e+01	1.597136e-03
4000	-7.336342e+01	8.019896e-04
4010	-7.336342e+01	6.145728e-04
4020	-7.336342e+01	3.252835e-04
4030	-7.336342e+01	3.301749e-02
4040	-7.336343e+01	1.375239e-02
4050	-7.336342e+01	1.014153e-02
4060	-7.336342e+01	1.387911e-03
4070	-7.336342e+01	3.080664e-03
4080	-7.336343e+01	3.335022e-05
4090	-7.336343e+01	2.594634e-04
4100	-7.336342e+01	3.809411e-04
4110	-7.336342e+01	4.073010e-03
4120	-7.336342e+01	9.241247e-04
4130	-7.336343e+01	6.431859e-05
4140	-7.336343e+01	2.031369e-04
4150	-7.336343e+01	2.975051e-03
4160	-7.336343e+01	1.930796e-03
4170	-7.336343e+01	9.964188e-04
4180	-7.336343e+01	2.100633e-04
4190	-7.336343e+01	5.239799e-04
4200	-7.336343e+01	1.937234e-03
4210	-7.336343e+01	1.664357e-02
4220	-7.336344e+01	6.680270e-04
4230	-7.336345e+01	1.323540e-03
4240	-7.336346e+01	5.285403e-03
4250	-7.336348e+01	2.140851e-02
4260	-7.336348e+01	3.084844e-03
4270	-7.336349e+01	1.662979e-04
4280	-7.336348e+01	1.914783e-03
4290	-7.336349e+01	5.429798e-03
4300	-7.336349e+01	1.789240e-02
4310	-7.336350e+01	9.877727e-05
4320	-7.336349e+01	4.298052e-05
4330	-7.336349e+01	1.719914e-01
4340	-7.336350e+01	5.069333e-02
4350	-7.336351e+01	1.888894e-04
4360	-7.336351e+01	1.491575e-03
4370	-7.336360e+01	1.229340e-02
4380	-7.336361e+01	2.491938e-03
4390	-7.336361e+01	1.409340e-03
4400	-7.336361e+01	3.079293e-03
4410	-7.336361e+01	3.070837e-03
4420	-7.336362e+01	7.900991e-03
4430	-7.336367e+01	2.117629e-02
4440	-7.336372e+01	5.788568e-03
4450	-7.336372e+01	2.644884e-02
4460	-7.336373e+01	3.371821e-03
4470	-7.336373e+01	3.352482e-05
4480	-7.336373e+01	1.137432e-04
4490	-7.336373e+01	1.255016e-04
4500	-7.336373e+01	1.453464e-04
4510	-7.336373e+01	1.087231e-03
4520	-7.336373e+01	1.722097e-05
4530	-7.336375e+01	3.587642e-03
4540	-7.336376e+01	2.282233e-03
4550	-7.336376e+01	6.345946e-04
4560	-7.336377e+01	1.260014e-02
4570	-7.336377e+01	1.603471e-04
4580	-7.336378e+01	7.303551e-03
4590	-7.336383e+01	7.721834e-03
4600	-7.336383e+01	1.751415e-04
4610	-7.336385e+01	6.309922e-04
4620	-7.336385e+01	4.443699e-03
4630	-7.336386e+01	1.774528e-02
4640	-7.336386e+01	2.428021e-03
4650	-7.336387e+01	3.267948e-04
4660	-7.336387e+01	1.610624e-03
4670	-7.336388e+01	4.618623e-05
4680	-7.336388e+01	1.323049e-02
4690	-7.336387e+01	5.575687e-04
4700	-7.336389e+01	2.136015e-02
4710	-7.336389e+01	3.030976e-02
4720	-7.336390e+01	6.307294e-05
4730	-7.336389e+01	2.289459e-04
4740	-7.336389e+01	2.255040e-05
4750	-7.336390e+01	3.018115e-04
4760	-7.336390e+01	2.358856e-05
4770	-7.336390e+01	2.541206e-03
4780	-7.336390e+01	6.505312e-05
4790	-7.336390e+01	2.723171e-03
4800	-7.336390e+01	5.898470e-04
4810	-7.336390e+01	5.180986e-05
4820	-7.336390e+01	1.046126e-03
4830	-7.336391e+01	7.946630e-04
4840	-7.336391e+01	2.390940e-01
4850	-7.336392e+01	4.265889e-03
4860	-7.336392e+01	2.893037e-03
4870	-7.336392e+01	2.465362e-02
4880	-7.336392e+01	9.713540e-03
4890	-7.336393e+01	1.873643e-02
4900	-7.336393e+01	9.596653e-05
4910	-7.336393e+01	1.169759e-04
4920	-7.336393e+01	1.136256e-04
4930	-7.336393e+01	1.651728e-04
4940	-7.336400e+01	5.069097e-03
4950	-7.336400e+01	1.393531e-03
4960	-7.336401e+01	1.966907e-02
4970	-7.336401e+01	1.439933e-03
4980	-7.336402e+01	5.747599e-03
4990	-7.336405e+01	3.700574e-03
5000	-7.336405e+01	2.390843e-05
5010	-7.336405e+01	1.765357e-04
5020	-7.336406e+01	6.213972e-04
5030	-7.336406e+01	4.716743e-02
5040	-7.336409e+01	7.923563e-03
5050	-7.336410e+01	1.835350e-02
5060	-7.336412e+01	1.296950e-02
5070	-7.336412e+01	9.799854e-04
5080	-7.336412e+01	6.791950e-05
5090	-7.336413e+01	2.238920e-04
5100	-7.336414e+01	8.183597e-04
5110	-7.336414e+01	1.905713e-04
5120	-7.336413e+01	4.419707e-05
5130	-7.336414e+01	1.123138e-04
5140	-7.336413e+01	2.927541e-04
5150	-7.336414e+01	1.786957e-02
5160	-7.336413e+01	3.280795e-03
5170	-7.336414e+01	1.185206e-04
5180	-7.336415e+01	2.980217e-03
5190	-7.336415e+01	2.189253e-02
5200	-7.336417e+01	2.918960e-03
5210	-7.336418e+01	2.055645e-02
5220	-7.336417e+01	6.312306e-04
5230	-7.336418e+01	9.035621e-03
5240	-7.336419e+01	8.767481e-02
5250	-7.336419e+01	6.674725e-03
5260	-7.336420e+01	2.941880e-03
5270	-7.336420e+01	5.924384e-05
5280	-7.336420e+01	1.128297e-04
5290	-7.336420e+01	1.378686e-04
5300	-7.336421e+01	1.421494e-04
5310	-7.336421e+01	4.068883e-05
5320	-7.336421e+01	1.053546e-03
5330	-7.336423e+01	1.460753e-02
5340	-7.336425e+01	8.591883e-03
5350	-7.336425e+01	1.077065e-02
5360	-7.336425e+01	9.669412e-03
5370	-7.336425e+01	1.239122e-02
5380	-7.336425e+01	6.503972e-03
5390	-7.336426e+01	4.064596e-05
5400	-7.336426e+01	2.283585e-04
5410	-7.336426e+01	1.110144e-04
5420	-7.336426e+01	1.521322e-04
5430	-7.336430e+01	7.220026e-04
5440	-7.336431e+01	2.100882e-03
5450	-7.336433e+01	4.657248e-02
5460	-7.336435e+01	3.155401e-04
5470	-7.336435e+01	1.973260e-03
5480	-7.336484e+01	7.407811e-02
5490	-7.336484e+01	6.106670e-03
5500	-7.336484e+01	1.716593e-02
5510	-7.336485e+01	1.724778e-04
5520	-7.336485e+01	1.043123e-03
5530	-7.336485e+01	1.200643e-04
5540	-7.336485e+01	1.087937e-04
5550	-7.336485e+01	3.021496e-03
5560	-7.336484e+01	1.069991e-02
5570	-7.336485e+01	1.096289e-03
5580	-7.336485e+01	2.162323e-04
5590	-7.336485e+01	8.773550e-04
5600	-7.336485e+01	9.717902e-03
5610	-7.336486e+01	1.734027e-04
5620	-7.336486e+01	2.716806e-03
5630	-7.336485e+01	4.203855e-05
5640	-7.336485e+01	1.634005e-04
5650	-7.336486e+01	2.221538e-03
5660	-7.336486e+01	2.574421e-04
5670	-7.336486e+01	1.916776e-03
5680	-7.336487e+01	9.444568e-05
5690	-7.336486e+01	1.798307e-03
5700	-7.336486e+01	1.118482e-03
5710	-7.336487e+01	5.232012e-03
5720	-7.336487e+01	2.582173e-03
5730	-7.336487e+01	4.471376e-04
5740	-7.336488e+01	8.007141e-04
5750	-7.336490e+01	4.983479e-03
5760	-7.336491e+01	2.530593e-03
5770	-7.336491e+01	9.626283e-02
5780	-7.336491e+01	9.893880e-04
5790	-7.336491e+01	2.969551e-03
5800	-7.336492e+01	9.087222e-04
5810	-7.336492e+01	7.743226e-04
5820	-7.336491e+01	1.260000e-04
5830	-7.336491e+01	1.805020e-03
5840	-7.336492e+01	3.377302e-03
5850	-7.336492e+01	3.651942e-02
5860	-7.336492e+01	1.747052e-03
5870	-7.336493e+01	1.795736e-04
5880	-7.336494e+01	4.651772e-05
5890	-7.336493e+01	4.682052e-02
5900	-7.336494e+01	1.130034e-02
5910	-7.336495e+01	1.539451e-03
5920	-7.336495e+01	6.499110e-02
5930	-7.336495e+01	7.304489e-03
5940	-7.336496e+01	2.461250e-02
5950	-7.336498e+01	4.454629e-03
5960	-7.336498e+01	2.565993e-04
5970	-7.336498e+01	5.194302e-03
5980	-7.336498e+01	1.553241e-03
5990	-7.336497e+01	1.777112e-05
6000	-7.336497e+01	5.663652e-04
6010	-7.336498e+01	3.579044e-04
6020	-7.336498e+01	6.208610e-05
6030	-7.336498e+01	4.318521e-05
6040	-7.336498e+01	7.176995e-06
6050	-7.336497e+01	1.286683e-03
6060	-7.336498e+01	5.285493e-04
6070	-7.336498e+01	5.571571e-03
6080	-7.336498e+01	1.708780e-01
6090	-7.336499e+01	2.590430e-02
6100	-7.336499e+01	4.086174e-04
6110	-7.336499e+01	7.047996e-04
6120	-7.336499e+01	1.452608e-03
6130	-7.336499e+01	5.354526e-02
6140	-7.336500e+01	1.288905e-03
6150	-7.336499e+01	9.484554e-03
6160	-7.336500e+01	9.124738e-04
6170	-7.336499e+01	1.295120e-03
6180	-7.336499e+01	1.377361e-03
6190	-7.336500e+01	3.654841e-05
6200	-7.336500e+01	2.560744e-03
6210	-7.336500e+01	3.374959e-02
6220	-7.336500e+01	3.332209e-03
6230	-7.336506e+01	4.959811e-02
6240	-7.336507e+01	7.671094e-03
6250	-7.336513e+01	1.143638e-03
6260	-7.336513e+01	1.016592e-03
6270	-7.336514e+01	1.670188e-03
6280	-7.336513e+01	2.711608e-05
6290	-7.336513e+01	2.940984e-02
6300	-7.336514e+01	8.263620e-02
6310	-7.336515e+01	3.461950e-04
6320	-7.336515e+01	8.826463e-04
6330	-7.336515e+01	3.305811e-03
6340	-7.336517e+01	1.213861e-01
6350	-7.336517e+01	1.069199e-03
6360	-7.336517e+01	3.654844e-05
6370	-7.336518e+01	8.732554e-05
6380	-7.336519e+01	5.665876e-03
6390	-7.336519e+01	7.478679e-05
6400	-7.336518e+01	1.375103e-04
6410	-7.336518e+01	7.077298e-04
6420	-7.336518e+01	2.653278e-04
6430	-7.336518e+01	1.025792e-02
6440	-7.336518e+01	2.861074e-02
6450	-7.336518e+01	8.277145e-02
6460	-7.336520e+01	2.469152e-02
6470	-7.336520e+01	5.143971e-03
6480	-7.336520e+01	1.974973e-03
6490	-7.336524e+01	1.086156e-02
6500	-7.336524e+01	1.505490e-03
6510	-7.336523e+01	7.867694e-04
6520	-7.336524e+01	1.279000e-04
6530	-7.336524e+01	4.240254e-04
6540	-7.336525e+01	4.900017e-02
6550	-7.336524e+01	5.935061e-03
6560	-7.336525e+01	1.366189e-04
6570	-7.336525e+01	9.063533e-05
6580	-7.336525e+01	2.362980e-03
6590	-7.336527e+01	5.682521e-03
6600	-7.336528e+01	1.560565e-05
6610	-7.336527e+01	2.537763e-02
6620	-7.336527e+01	2.105356e-03
6630	-7.336528e+01	1.747400e-03
6640	-7.336528e+01	2.893272e-04
6650	-7.336527e+01	2.185016e-04
6660	-7.336528e+01	7.781882e-04
6670	-7.336529e+01	6.189468e-05
6680	-7.336529e+01	3.316234e-05
6690	-7.336528e+01	6.057788e-03
6700	-7.336528e+01	1.577076e-03
6710	-7.336528e+01	2.714303e-05
6720	-7.336529e+01	2.774838e-04
6730	-7.336528e+01	3.041536e-04
6740	-7.336528e+01	1.331717e-04
6750	-7.336528e+01	2.223931e-03
6760	-7.336530e+01	1.953082e-02
6770	-7.336529e+01	1.948665e-02
6780	-7.336529e+01	2.552583e-04
6790	-7.336530e+01	2.253929e-04
6800	-7.336530e+01	9.423851e-05
6810	-7.336530e+01	1.783660e-04
6820	-7.336530e+01	1.453815e-04
6830	-7.336531e+01	1.370699e-03
6840	-7.336531e+01	8.161601e-05
6850	-7.336530e+01	5.277175e-03
6860	-7.336530e+01	3.098705e-05
6870	-7.336531e+01	1.073731e-04
6880	-7.336531e+01	7.283356e-04
6890	-7.336530e+01	1.870633e-04
6900	-7.336532e+01	3.145716e-03
6910	-7.336532e+01	2.126582e-03
6920	-7.336533e+01	4.833510e-04
6930	-7.336533e+01	1.241290e-02
6940	-7.336532e+01	9.362294e-04
6950	-7.336532e+01	1.054120e-03
6960	-7.336532e+01	4.110825e-04
6970	-7.336533e+01	3.141327e-03
6980	-7.336532e+01	9.446818e-02
6990	-7.336533e+01	9.265033e-04
7000	-7.336533e+01	2.941914e-04
7010	-7.336534e+01	3.516075e-03
7020	-7.336534e+01	5.635363e-02
7030	-7.336534e+01	1.490174e-01
7040	-7.336534e+01	1.053351e-02
7050	-7.336534e+01	1.997056e-04
7060	-7.336534e+01	1.335177e-02
7070	-7.336535e+01	1.733473e-02
7080	-7.336535e+01	9.198241e-03
7090	-7.336534e+01	7.430639e-03
7100	-7.336535e+01	8.331860e-04
7110	-7.336534e+01	6.375106e-03
7120	-7.336534e+01	8.246513e-05
7130	-7.336535e+01	1.212905e-03
7140	-7.336535e+01	2.081373e-04
7150	-7.336535e+01	3.772421e-02
7160	-7.336536e+01	9.479735e-05
7170	-7.336536e+01	4.172751e-06
7180	-7.336537e+01	3.146996e-04
7190	-7.336536e+01	1.717044e-03
7200	-7.336535e+01	8.563361e-05
7210	-7.336537e+01	7.319476e-05
7220	-7.336536e+01	1.800636e-05
7230	-7.336535e+01	4.474612e-04
7240	-7.336536e+01	1.765075e-03
7250	-7.336536e+01	2.241570e-03
7260	-7.336536e+01	2.525579e-05
7270	-7.336537e+01	3.521173e-03
7280	-7.336536e+01	4.373568e-03
7290	-7.336535e+01	9.239832e-05
7300	-7.336536e+01	7.324726e-04
7310	-7.336537e+01	1.724689e-04
7320	-7.336537e+01	2.798554e-04
7330	-7.336536e+01	1.122914e-04
7340	-7.336536e+01	1.080435e-04
7350	-7.336536e+01	2.832284e-03
7360	-7.336537e+01	1.242243e-03
7370	-7.336537e+01	1.107019e-03
7380	-7.336537e+01	2.067730e-04
7390	-7.336536e+01	4.908941e-04
7400	-7.336537e+01	2.227637e-02
7410	-7.336536e+01	6.043054e-05
7420	-7.336538e+01	2.692807e-03
7430	-7.336536e+01	2.505617e-04
7440	-7.336535e+01	6.054526e-05
7450	-7.336536e+01	1.914087e-03
7460	-7.336537e+01	3.011403e-04
7470	-7.336536e+01	3.901731e-03
7480	-7.336537e+01	7.491549e-03
7490	-7.336537e+01	7.525321e-03
7500	-7.336537e+01	5.450066e-03
7510	-7.336537e+01	2.606300e-03
7520	-7.336538e+01	1.323945e-03
7530	-7.336537e+01	5.884989e-04
7540	-7.336537e+01	1.350250e-04
7550	-7.336537e+01	5.478193e-05
7560	-7.336537e+01	3.345417e-03
7570	-7.336538e+01	2.621258e-02
7580	-7.336537e+01	5.449109e-05
7590	-7.336537e+01	5.513313e-04
7600	-7.336537e+01	4.697585e-04
7610	-7.336537e+01	1.217226e-03
7620	-7.336536e+01	9.001508e-04
7630	-7.336537e+01	1.413262e-02
7640	-7.336536e+01	3.254623e-04
7650	-7.336537e+01	1.722015e-02
7660	-7.336538e+01	1.729168e-04
7670	-7.336536e+01	1.444588e-03
7680	-7.336538e+01	1.535580e-04
7690	-7.336538e+01	5.223856e-04
7700	-7.336537e+01	2.747180e-03
7710	-7.336538e+01	5.540549e-02
7720	-7.336538e+01	1.780412e-04
7730	-7.336538e+01	9.763736e-04
7740	-7.336538e+01	9.749621e-03
7750	-7.336538e+01	1.730127e-02
7760	-7.336539e+01	1.143584e-03
7770	-7.336540e+01	5.579386e-06
7780	-7.336539e+01	4.531026e-04
7790	-7.336539e+01	1.169734e-03
7800	-7.336539e+01	1.324920e-04
7810	-7.336540e+01	4.937653e-04
7820	-7.336538e+01	2.789234e-05
7830	-7.336538e+01	6.358715e-05
7840	-7.336539e+01	5.657470e-04
7850	-7.336539e+01	5.958509e-03
7860	-7.336541e+01	8.377987e-03
7870	-7.336541e+01	4.492100e-03
7880	-7.336540e+01	2.564137e-03
7890	-7.336540e+01	7.859380e-05
7900	-7.336540e+01	3.252780e-05
7910	-7.336541e+01	5.293949e-04
7920	-7.336541e+01	1.867719e-04
7930	-7.336541e+01	1.399066e-02
7940	-7.336541e+01	1.046459e-03
7950	-7.336540e+01	1.360006e-04
7960	-7.336540e+01	1.340644e-04
7970	-7.336542e+01	9.223005e-04
7980	-7.336542e+01	7.671740e-03
7990	-7.336543e+01	4.906837e-04
8000	-7.336542e+01	7.381404e-04
8010	-7.336542e+01	1.802067e-04
8020	-7.336542e+01	6.001880e-04
8030	-7.336542e+01	7.812447e-04
8040	-7.336542e+01	8.369955e-05
8050	-7.336542e+01	1.052369e-04
8060	-7.336542e+01	7.712841e-03
8070	-7.336543e+01	4.755829e-03
8080	-7.336542e+01	2.010903e-04
8090	-7.336542e+01	3.905844e-05
8100	-7.336543e+01	4.844936e-02
8110	-7.336542e+01	1.505437e-02
8120	-7.336543e+01	3.199077e-05
8130	-7.336543e+01	1.390896e-04
8140	-7.336542e+01	1.651756e-05
8150	-7.336544e+01	8.855149e-03
8160	-7.336544e+01	2.209458e-01
8170	-7.336544e+01	2.539350e-02
8180	-7.336544e+01	5.828202e-03
8190	-7.336544e+01	2.904011e-04
8200	-7.336545e+01	1.200462e-02
8210	-7.336546e+01	3.799285e-04
8220	-7.336546e+01	7.037434e-03
8230	-7.336550e+01	1.465979e-03
8240	-7.336551e+01	2.329813e-03
8250	-7.336552e+01	8.530117e-03
8260	-7.336553e+01	7.934552e-03
8270	-7.336551e+01	2.472557e-04
8280	-7.336553e+01	1.176849e-03
8290	-7.336553e+01	1.237063e-02
8300	-7.336553e+01	6.625017e-03
8310	-7.336554e+01	9.250888e-03
8320	-7.336554e+01	1.765718e-03
8330	-7.336556e+01	2.162653e-03
8340	-7.336555e+01	2.997674e-03
8350	-7.336557e+01	1.263306e-01
8360	-7.336559e+01	9.062331e-02
8370	-7.336563e+01	8.924621e-03
8380	-7.336565e+01	1.121433e-03
8390	-7.336564e+01	1.062992e-02
8400	-7.336564e+01	2.228342e-03
8410	-7.336564e+01	6.202159e-05
8420	-7.336565e+01	2.852365e-04
8430	-7.336564e+01	3.002037e-04
8440	-7.336565e+01	3.585477e-03
8450	-7.336564e+01	1.070385e-02
8460	-7.336564e+01	4.466789e-05
8470	-7.336565e+01	3.676034e-04
8480	-7.336565e+01	8.457424e-04
8490	-7.336565e+01	2.624181e-05
8500	-7.336564e+01	1.811524e-05
8510	-7.336565e+01	1.848302e-02
8520	-7.336566e+01	1.957305e-03
8530	-7.336564e+01	1.991032e-04
8540	-7.336564e+01	1.209030e-03
8550	-7.336566e+01	9.888421e-03
8560	-7.336566e+01	1.717746e-02
8570	-7.336566e+01	4.141010e-05
8580	-7.336566e+01	1.232521e-04
8590	-7.336566e+01	3.378317e-03
8600	-7.336566e+01	3.008771e-02
8610	-7.336565e+01	2.912820e-04
8620	-7.336565e+01	2.053713e-04
8630	-7.336566e+01	1.099214e-04
8640	-7.336565e+01	4.463929e-04
8650	-7.336566e+01	2.199792e-03
8660	-7.336566e+01	6.465194e-03
8670	-7.336566e+01	2.431329e-03
8680	-7.336567e+01	2.619063e-04
8690	-7.336567e+01	5.155286e-05
8700	-7.336566e+01	4.145201e-04
8710	-7.336567e+01	2.460791e-03
8720	-7.336567e+01	2.653401e-02
8730	-7.336567e+01	3.095403e-05
8740	-7.336567e+01	3.102639e-05
8750	-7.336567e+01	4.682346e-04
8760	-7.336568e+01	1.496920e-01
8770	-7.336568e+01	4.408428e-04
8780	-7.336567e+01	1.672118e-04
8790	-7.336567e+01	5.598170e-04
8800	-7.336567e+01	3.293865e-03
8810	-7.336568e+01	1.819083e-04
8820	-7.336568e+01	1.460869e-03
8830	-7.336568e+01	5.100955e-03
8840	-7.336569e+01	5.201599e-02
8850	-7.336569e+01	1.297655e-02
8860	-7.336568e+01	7.525411e-04
8870	-7.336568e+01	6.497683e-05
8880	-7.336568e+01	1.551142e-03
8890	-7.336569e+01	1.276242e-02
8900	-7.336569e+01	5.620092e-04
8910	-7.336569e+01	3.034005e-03
8920	-7.336569e+01	2.097314e-04
8930	-7.336570e+01	1.830087e-02
8940	-7.336569e+01	4.535320e-04
8950	-7.336570e+01	6.883551e-05
8960	-7.336570e+01	2.511729e-04
8970	-7.336570e+01	2.439734e-03
8980	-7.336571e+01	1.203960e-03
8990	-7.336569e+01	2.064730e-04
9000	-7.336569e+01	1.789133e-04
9010	-7.336570e+01	6.039589e-03
9020	-7.336570e+01	1.878461e-03
9030	-7.336571e+01	2.036633e-04
9040	-7.336570e+01	1.165775e-04
9050	-7.336571e+01	4.340871e-03
9060	-7.336571e+01	7.573261e-04
9070	-7.336570e+01	8.043489e-04
9080	-7.336571e+01	3.349470e-04
9090	-7.336572e+01	1.366517e-02
9100	-7.336571e+01	4.980126e-05
9110	-7.336570e+01	1.039727e-04
9120	-7.336570e+01	6.348058e-04
9130	-7.336571e+01	1.237674e-03
9140	-7.336570e+01	2.278786e-03
9150	-7.336569e+01	9.317180e-05
9160	-7.336571e+01	4.457237e-04
9170	-7.336571e+01	2.295652e-02
9180	-7.336571e+01	6.467969e-05
9190	-7.336570e+01	8.931679e-05
9200	-7.336571e+01	1.374477e-03
9210	-7.336572e+01	9.677771e-04
9220	-7.336571e+01	3.002211e-03
9230	-7.336572e+01	2.441667e-03
9240	-7.336572e+01	3.441030e-03
9250	-7.336573e+01	6.872871e-03
9260	-7.336573e+01	2.526747e-04
9270	-7.336572e+01	3.831169e-05
9280	-7.336573e+01	5.420197e-02
9290	-7.336573e+01	3.999485e-04
9300	-7.336575e+01	2.120004e-03
9310	-7.336574e+01	4.957448e-03
9320	-7.336574e+01	6.647551e-02
9330	-7.336574e+01	6.036850e-04
9340	-7.336575e+01	3.661655e-04
9350	-7.336576e+01	1.779158e-02
9360	-7.336575e+01	1.969629e-03
9370	-7.336576e+01	3.962598e-03
9380	-7.336576e+01	9.360278e-04
9390	-7.336576e+01	3.206261e-04
9400	-7.336577e+01	4.364169e-03
9410	-7.336577e+01	2.333021e-04
9420	-7.336577e+01	7.615797e-03
9430	-7.336578e+01	5.167178e-03
9440	-7.336577e+01	1.412241e-04
9450	-7.336578e+01	8.068690e-05
9460	-7.336579e+01	2.538306e-02
9470	-7.336577e+01	3.699669e-05
9480	-7.336578e+01	7.168483e-04
9490	-7.336578e+01	3.206930e-03
9500	-7.336579e+01	1.414969e-03
9510	-7.336577e+01	4.372982e-03
9520	-7.336578e+01	1.124464e-02
9530	-7.336578e+01	2.305963e-03
9540	-7.336579e+01	4.923829e-05
9550	-7.336578e+01	6.187999e-03
9560	-7.336578e+01	5.998834e-04
9570	-7.336579e+01	4.306419e-05
9580	-7.336579e+01	1.636354e-04
9590	-7.336579e+01	3.575364e-03
9600	-7.336579e+01	5.160568e-04
9610	-7.336578e+01	3.052214e-03
9620	-7.336578e+01	8.354639e-03
9630	-7.336579e+01	3.878668e-02
9640	-7.336578e+01	3.005456e-03
9650	-7.336579e+01	4.433249e-04
9660	-7.336578e+01	1.067383e-03
9670	-7.336579e+01	1.195257e-01
9680	-7.336580e+01	2.029917e-03
9690	-7.336580e+01	1.813592e-04
9700	-7.336580e+01	8.921987e-04
9710	-7.336579e+01	7.277164e-04
9720	-7.336580e+01	8.618778e-05
9730	-7.336580e+01	3.932101e-04
9740	-7.336580e+01	3.263950e-03
9750	-7.336580e+01	2.445067e-03
9760	-7.336579e+01	7.372877e-03
9770	-7.336580e+01	7.889665e-05
9780	-7.336579e+01	5.710065e-04
9790	-7.336580e+01	2.275413e-02
9800	-7.336579e+01	3.280417e-03
9810	-7.336580e+01	1.895855e-05
9820	-7.336580e+01	7.391104e-05
9830	-7.336580e+01	7.156943e-02
9840	-7.336581e+01	1.725375e-04
9850	-7.336580e+01	3.165322e-04
9860	-7.336580e+01	2.620340e-03
9870	-7.336580e+01	7.881211e-05
9880	-7.336581e+01	7.587857e-05
9890	-7.336581e+01	4.091831e-04
9900	-7.336580e+01	3.787650e-03
9910	-7.336581e+01	2.798131e-01
9920	-7.336580e+01	4.868295e-03
9930	-7.336581e+01	1.361062e-03
9940	-7.336581e+01	3.011401e-04
9950	-7.336582e+01	2.607895e-02
9960	-7.336581e+01	5.195758e-04
9970	-7.336581e+01	2.964695e-05
9980	-7.336581e+01	1.391541e-05
9990	-7.336581e+01	5.517440e-04
10000	-7.336581e+01	1.098447e-04


==> results_matrix_form_smooth_solution_errors_k_0.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_solve_s	peak_mem_mb
1	0.5	9	0.08987147454766801	0.2598725340866756	0.8198	78.55
2	0.3333333333333333	16	0.04652204659702152	0.17426204253411767	0.5432	89.09
4	0.2	36	0.01647089385801557	0.108388703191884	3.1381	119.17
8	0.1111111111111111	100	0.011254381637584599	0.08090670212629157	21.3039	213.82
12	0.07692307692307693	196	0.009791972655725407	0.09091159065802695	85.2986	381.05
16	0.058823529411764705	324	0.012119950804994182	0.10352221300626714	224.3897	585.84
20	0.047619047619047616	484	0.01772690103301255	0.14516714379057313	498.3945	838.70


==> results_matrix_form_smooth_solution_errors_k_1.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_solve_s	peak_mem_mb
1	0.5	9	0.07410885804535525	0.1913489669120251	0.2104	83.10
2	0.3333333333333333	16	0.029205834508456954	0.10811230037572989	0.6333	97.32
4	0.2	36	0.016999113724116065	0.0616367182848308	3.1081	137.77
8	0.1111111111111111	100	0.011193477888016	0.051879499400087896	23.6145	267.78
12	0.07692307692307693	196	0.011744088998148041	0.07955978165174984	93.5019	479.12
16	0.058823529411764705	324	0.013243879765777268	0.11158800819927207	247.9485	747.17
20	0.047619047619047616	484	0.013938924970255749	0.14623206226141275	556.0931	1080.42


==> results_matrix_form_smooth_solution_errors_k_2.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_solve_s	peak_mem_mb
1	0.5	9	0.062463497861428706	0.15715388284546486	0.1888	89.76
2	0.3333333333333333	16	0.01985982707417257	0.0722241196760495	0.5451	109.16
4	0.2	36	0.021616951881007682	0.05072282581529077	2.7264	165.19
8	0.1111111111111111	100	0.012884671245016273	0.050012987538833334	22.7841	341.79
12	0.07692307692307693	196	0.012348793540882384	0.06639609949430399	97.3767	626.01
16	0.058823529411764705	324	0.010627620765926025	0.06882930884425596	277.4689	989.59
20	0.047619047619047616	484	0.009446998722779851	0.07089032341409524	620.2388	1439.39


==> results_matrix_form_smooth_solution_wendland_errors_k_0.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_solve_s	peak_mem_mb
1	0.5	9	0.12729289173327546	0.3645865922373537	0.8564	83.29
2	0.3333333333333333	16	0.057623580588124015	0.23974841782825337	0.8128	97.51
4	0.2	36	0.02529363941690834	0.1522276923055196	3.9566	138.90
8	0.1111111111111111	100	0.013780820555753177	0.10251243149851745	27.8544	266.46
12	0.07692307692307693	196	0.012238056183242913	0.10285557545172745	101.7720	484.78
16	0.058823529411764705	324	0.02336668480295554	0.13019218436500524	281.2313	758.11
20	0.047619047619047616	484	0.014591003650950245	0.145581670563779	629.8743	1097.79


==> results_matrix_form_smooth_solution_wendland_errors_k_1.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_solve_s	peak_mem_mb
1	0.5	9	0.1319868131424939	0.3501199833758003	0.2512	90.10
2	0.3333333333333333	16	0.05576221539576461	0.23059457231926353	0.7550	109.76
4	0.2	36	0.020490324530380428	0.12716864613985318	3.7077	165.01
8	0.1111111111111111	100	0.010084946159295892	0.0745418645900065	28.1234	347.82
12	0.07692307692307693	196	0.010442709368598709	0.09243371911462891	112.9628	634.04
16	0.058823529411764705	324	0.014456123954507056	0.12332797338296743	303.0734	1002.73
20	0.047619047619047616	484	0.01860544994068234	0.14652723188757252	670.9126	1459.98


==> results_matrix_form_smooth_solution_wendland_errors_k_2.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_solve_s	peak_mem_mb
1	0.5	9	0.114073226693105	0.34533565220145857	0.2760	96.76
2	0.3333333333333333	16	0.06771470829640125	0.2782105474502026	0.8303	121.73
4	0.2	36	0.019165880649843134	0.12588863015629162	4.2385	192.43
8	0.1111111111111111	100	0.010226202240391287	0.06783624818367474	31.7091	421.82
12	0.07692307692307693	196	0.013120247153646349	0.08872380853520043	119.7135	779.05
16	0.058823529411764705	324	0.012803121771286232	0.13368343576610026	335.1344	1241.27
20	0.047619047619047616	484	0.014428369395128197	0.15663820000767198	722.6777	1818.93


==> results_neural_network_singular_solution_gelu_depth1_convergence_results.txt <==
Neurons per layer	Total number of parameters	L2-error	H1-error	Final loss	time_train_s	peak_mem_mb
2	15	0.0709599860058378	0.26181537000758565	-1129.87645503793	1343.13	68.68
3	25	0.04428283938425901	0.2040939237822533	-1137.5914390896542	2384.93	69.28
5	51	0.025647313773489673	0.1470554923483554	-1145.3884198029293	2383.89	70.96
8	105	0.023654071839319196	0.14470806623975355	-1143.3817766184036	2377.81	74.16
11	177	0.006416949941758552	0.10511153097898389	-1129.6469562773866	2331.71	77.37
16	337	0.003544364241369803	0.08571773265774078	-1131.438610385508	2377.00	82.71
20	501	0.005703750242373932	0.09560823972665917	-1119.404013283208	2370.71	87.15


==> results_neural_network_singular_solution_gelu_depth2_convergence_results.txt <==
Neurons per layer	Total number of parameters	L2-error	H1-error	Final loss	time_train_s	peak_mem_mb
1	9	0.06941339030230934	0.2273628474874776	-1139.8142403419567	2084.37	67.38
2	21	0.04673761684377319	0.2117260719528976	-1130.1512409947622	1460.94	69.29
3	37	0.04410850685463457	0.18712542318731007	-1132.3996006440304	1545.59	70.19
6	109	0.0058672299647024116	0.09507193713513877	-1128.415567089834	1281.61	73.86
8	177	0.004632371624685605	0.07851204423705241	-1127.5376662047997	1816.60	76.61
12	361	0.0037909344167331278	0.07210401525020056	-1119.5927747064638	1311.63	82.11
14	477	0.0022261099583969395	0.06434470553420024	-1126.2335230916008	1432.15	85.63


==> results_neural_network_singular_solution_gelu_depth4_convergence_results.txt <==
Neurons per layer	Total number of parameters	L2-error	H1-error	Final loss	time_train_s	peak_mem_mb
1	13	0.081404235675249	0.2699541974408122	-1111.3535981203852	1265.66	68.00
2	33	0.07146512018538759	0.2400197051151226	-1111.6253560430855	2981.05	70.50
3	61	0.02747650870228226	0.1517060326002446	-1131.1967183872102	2995.84	72.01
4	97	0.008903058814579862	0.10199995333786428	-1133.4456993660788	2997.83	73.56
6	193	0.007242635413158216	0.09199979568444377	-1124.1209558571	3000.69	77.54
8	321	0.016526061184277758	0.20918326899941322	-1164.7901740297436	3008.56	81.50
10	481	0.002714998553475265	0.06737721173667491	-1129.5797222135554	3007.33	85.48


==> results_neural_network_singular_solution_gelu_depth8_convergence_results.txt <==
Neurons per layer	Total number of parameters	L2-error	H1-error	Final loss	time_train_s	peak_mem_mb
1	21	0.14406658523202293	0.23819942734527597	-1082.78251490246	1681.40	69.23
2	57	0.03557275841921031	0.23320617029916513	-1115.5261156778076	1762.47	72.94
3	109	0.024811133356407368	0.12956275023173355	-1137.438179721467	1759.00	75.73
4	177	0.013262314537727667	0.10023031362197977	-1132.855817836063	1761.38	78.76
5	261	0.00565575779032103	0.11538029301530475	-1133.1572833120488	1764.81	81.80
6	361	0.009135544432663314	0.10898503190241754	-1118.8950818692247	1779.89	84.89
7	477	0.012457657564307766	0.08409418282447849	-1139.691563452097	1767.64	88.08


==> results_neural_network_singular_solution_relu_depth2_convergence_results.txt <==
Neurons per layer	Total number of parameters	L2-error	H1-error	Final loss	time_train_s	peak_mem_mb
1	9	0.1681424520227974	0.2635266739639229	-1085.912797894067	2129.06	67.01
2	21	0.16814606666324036	0.2635288825656897	-1081.5461572494548	2463.79	68.46
3	37	0.06616016707550583	0.21497603333989598	-1118.061913755187	2477.02	68.91
6	109	0.04238157381749246	0.23421794416731803	-1122.0252432991026	2474.46	70.49
8	177	0.043197792693626225	0.2393138525929951	-1123.9725702748356	2287.76	71.55
12	361	0.040146697012338695	0.2334484257680296	-1142.222133980604	2246.92	73.87
14	477	0.04200072970664627	0.23641574187596878	-1128.9108508019772	2478.01	75.25


==> results_neural_network_singular_solution_silu_depth2_convergence_results.txt <==
Neurons per layer	Total number of parameters	L2-error	H1-error	Final loss	time_train_s	peak_mem_mb
1	9	0.07740835992714142	0.23880109561278975	-1134.7682620529672	2631.84	68.29
2	21	0.037631752306357374	0.18971889478297274	-1137.374421063347	1433.34	71.10
3	37	0.02409792579150508	0.16072407454009754	-1145.1288288344053	2730.16	72.98
6	109	0.009683315412999775	0.12179145049792055	-1129.1503548047494	2375.22	78.73
8	177	0.007274543859702984	0.08910909866362189	-1135.9462453156307	1166.18	82.75
12	361	0.0031690099126136435	0.07668901389452575	-1134.7670871541875	1756.98	90.97
14	477	0.002470509504335924	0.06371647535942417	-1131.8460882602421	2683.31	95.92


==> results_neural_network_singular_solution_sin_depth2_convergence_results.txt <==
Neurons per layer	Total number of parameters	L2-error	H1-error	Final loss	time_train_s	peak_mem_mb
1	9	0.08196682547457233	0.2651923612253858	-1116.919821262575	2354.87	67.61
2	21	0.06515062751657862	0.23695045190101935	-1120.376506975573	2583.44	69.74
3	37	0.03354716706744631	0.18575306372865613	-1119.7807391439012	1646.81	70.87
6	109	0.011186955718334267	0.1331882949566543	-1129.188654947943	1800.24	74.27
8	177	0.008945279773418099	0.12349198303026687	-1136.042209686762	2578.60	77.08
12	361	0.0034596287291207696	0.08679730624425375	-1138.0075792978516	2586.42	82.74
14	477	0.00328774699473842	0.0802697939264464	-1121.0143896696343	2590.15	85.57


==> results_neural_network_singular_solution_softplus_depth2_convergence_results.txt <==
Neurons per layer	Total number of parameters	L2-error	H1-error	Final loss	time_train_s	peak_mem_mb
1	9	0.08085474440098506	0.2588906829736071	-1128.2031146348859	1334.56	67.38
2	21	0.03418379048982384	0.19183502495220384	-1144.896923591481	2601.46	69.29
3	37	0.018584800362327753	0.14398237283089274	-1133.866511067771	1263.32	70.23
6	109	0.04106365931988568	0.1757901378497107	-1135.5121622927152	2615.95	74.84
8	177	0.011260296559906253	0.11178960836290387	-1138.7578692887096	1396.27	77.90
12	361	0.01186915723942939	0.11840589360168655	-1125.0308810651436	2079.24	84.05
14	477	0.007109030378912123	0.10479298736490643	-1143.0791152720317	2605.10	87.90


==> results_neural_network_singular_solution_tanh_depth2_convergence_results.txt <==
Neurons per layer	Total number of parameters	L2-error	H1-error	Final loss	time_train_s	peak_mem_mb
1	9	0.08062831309452889	0.2591909836908518	-1108.0248803336829	2377.97	67.23
2	21	0.04065522745135109	0.2246958104934618	-1136.6098052632206	2522.75	68.91
3	37	0.02868083821058501	0.16881148752585567	-1134.7556476789148	2534.10	69.59
6	109	0.013280251305768341	0.09781700925372144	-1113.6731822153138	2551.96	72.03
8	177	0.005229432558804899	0.07234153843983664	-1114.4260583028217	1877.54	74.17
12	361	0.0030935765031825527	0.06700496130758463	-1118.4933947024128	2366.78	78.45
14	477	0.0040243766264050004	0.055517850156098884	-1124.6572772621587	2544.86	80.59


==> results_neural_network_smooth_solution_gelu_depth1_convergence_results.txt <==
Neurons per layer	Total number of parameters	L2-error	H1-error	Final loss	time_train_s	peak_mem_mb
2	15	0.0668428354552374	0.15251083800755105	-75.61131754206849	1283.50	67.91
3	25	0.3580139204584025	0.5501017175092171	-74.84263643279493	1170.16	68.82
5	51	0.012434226185444739	0.024725181637786274	-69.77463390337056	1172.30	70.96
8	105	0.00968366247002361	0.03045316117827885	-76.52540654131637	1176.05	74.16
11	177	0.00353107110359412	0.011432047732735172	-73.91847592078364	1080.27	77.37
16	337	0.004102122215643686	0.013275715952738288	-73.56987248010017	1176.03	82.71
20	501	0.0021074551446072422	0.007459517777440537	-74.24436541023634	1178.71	87.15


==> results_neural_network_smooth_solution_gelu_depth2_convergence_results.txt <==
Neurons per layer	Total number of parameters	L2-error	H1-error	Final loss	time_train_s	peak_mem_mb
1	9	0.33154849548430165	0.45501384418891844	-69.45894321850832	1190.89	66.58
2	21	0.3575194491375468	0.5561690691550952	-73.48868267285202	1386.89	68.59
3	37	0.011079066996289695	0.037634322389175245	-70.65198747340898	1373.92	69.74
6	109	0.00568478189778444	0.018049733021544674	-75.64924437056463	1369.78	73.86
8	177	0.0032484978711096748	0.01011079623736408	-72.20088663465475	1438.94	76.95
12	361	0.0022708528792862973	0.007342731800406562	-78.01414872954095	1583.54	82.11
14	477	0.0016867512486026133	0.0056638487068744	-72.09728007611899	1786.91	85.63


==> results_neural_network_smooth_solution_gelu_depth4_convergence_results.txt <==
Neurons per layer	Total number of parameters	L2-error	H1-error	Final loss	time_train_s	peak_mem_mb
1	13	0.345256303091575	0.49028647007047743	-72.48880894617504	1724.93	67.26
2	33	0.32853483390993615	0.451691153710698	-72.69738829558534	2679.35	69.94
3	61	0.013325970749269238	0.03847634554808858	-74.79747564860767	2710.55	71.61
4	97	0.3575390343362064	0.5552028849078464	-72.10920221324335	1314.32	73.56
6	193	0.0023303860928072435	0.007427334955088724	-70.77815313338002	2696.06	77.54
8	321	0.0020977913735044183	0.006069094077420142	-73.30972922379728	2693.49	81.50
10	481	0.003180496592462449	0.010348485056167096	-75.71696742554614	2704.36	85.48


==> results_neural_network_smooth_solution_gelu_depth8_convergence_results.txt <==
Neurons per layer	Total number of parameters	L2-error	H1-error	Final loss	time_train_s	peak_mem_mb
1	21	0.3309572741382718	0.45394240888950216	-72.51425513882293	3409.80	68.63
2	57	0.07863622701743359	0.14541549292441225	-73.8935825690515	3586.59	72.65
3	109	0.008983149454171188	0.028049553681019943	-76.819817338588	1833.54	75.66
4	177	0.05095071205021134	0.12025715480937492	-75.11486097450465	1586.62	78.68
5	261	0.005027549210859697	0.018808214966054067	-78.28583729702946	1587.57	81.72
6	361	0.002836167391649856	0.009816333529546199	-73.77308870188719	1586.49	84.89
7	477	0.008090762173433862	0.02490372213077911	-69.57253882008088	1587.58	88.08


==> results_neural_network_smooth_solution_relu_depth2_convergence_results.txt <==
Neurons per layer	Total number of parameters	L2-error	H1-error	Final loss	time_train_s	peak_mem_mb
1	9	0.8334357774129141	0.9849667286926124	-6.083641144822242	1159.22	66.07
2	21	0.8333728225105131	0.9849615236512902	-4.952941976305426	1311.03	67.58
3	37	0.35554369353246124	0.484344962510867	-69.52680509790547	1321.44	68.08
6	109	0.3351619671982534	0.46508835427542516	-71.24639785103744	1315.30	69.74
8	177	0.3350206261808397	0.4663646404601341	-71.99765001361943	1263.76	71.11
12	361	0.35270211673585156	0.4970346132802345	-75.53836384308809	1221.34	73.87
14	477	0.14255663134630328	0.3112675666356807	-75.95591972034903	1225.36	75.25


==> results_neural_network_smooth_solution_silu_depth2_convergence_results.txt <==
Neurons per layer	Total number of parameters	L2-error	H1-error	Final loss	time_train_s	peak_mem_mb
1	9	0.33119684437542163	0.4531033604998548	-71.3691494782785	1476.10	67.59
2	21	0.35688652012234673	0.5384053646704224	-70.39478435341479	1002.43	70.61
3	37	0.3578455242414432	0.5532320364021245	-70.27666272151436	1244.24	72.61
6	109	0.004702993264120963	0.014643244741320996	-74.50915657329173	2064.34	78.66
8	177	0.006776755223357555	0.014998961643412186	-71.44141933689028	2362.96	82.68
12	361	0.003917983538814612	0.013509980641240664	-71.82169004932483	2178.90	90.97
14	477	0.0035740873002362682	0.010281497588239742	-72.49014350346224	1194.78	95.92


==> results_neural_network_smooth_solution_sin_depth2_convergence_results.txt <==
Neurons per layer	Total number of parameters	L2-error	H1-error	Final loss	time_train_s	peak_mem_mb
1	9	0.3302132667256365	0.45095761139898827	-71.05571615956804	1244.31	66.83
2	21	0.35741169900836156	0.5463616378215653	-72.26571244736631	1284.64	69.09
3	37	0.35743154139811045	0.5473465908009524	-70.50444470639813	1327.17	70.34
6	109	0.010196206464705586	0.033965004177349115	-71.56962760034759	1331.84	74.27
8	177	0.01153751234510128	0.03215116902458673	-71.88218562611742	1299.93	77.08
12	361	0.005022809867158891	0.017999152837912716	-70.40195295174483	1346.32	82.74
14	477	0.008297519156484806	0.022769905788781308	-70.9950664114104	1286.08	85.57


==> results_neural_network_smooth_solution_softplus_depth2_convergence_results.txt <==
Neurons per layer	Total number of parameters	L2-error	H1-error	Final loss	time_train_s	peak_mem_mb
1	9	0.33042617765506704	0.4525885488152972	-74.31202704693273	1293.35	66.58
2	21	0.34551680093570103	0.4989918094632228	-74.07221704832219	1696.86	68.70
3	37	0.33609636996064723	0.4654966265075923	-72.51516711274787	1919.36	70.23
6	109	0.03133096736329723	0.06958147589232543	-75.30623563401218	1872.72	74.84
8	177	0.012331918403666394	0.04135552666528462	-74.29809316153778	1897.52	77.90
12	361	0.015779776101755006	0.047738451183706634	-74.94718366059128	1916.43	84.05
14	477	0.3577427493220076	0.5496129587591719	-73.67281148008671	1855.95	87.90


==> results_neural_network_smooth_solution_tanh_depth2_convergence_results.txt <==
Neurons per layer	Total number of parameters	L2-error	H1-error	Final loss	time_train_s	peak_mem_mb
1	9	0.33246209166850227	0.4538768573001732	-71.53633916074901	1228.19	66.33
2	21	0.33039449306749613	0.450948644706684	-70.83414255543644	1420.80	68.08
3	37	0.3570162668860788	0.5462136110380335	-74.51741159611444	1399.91	68.83
6	109	0.009330229063258425	0.029644086801058653	-73.24865066507826	1422.43	72.03
8	177	0.005130493558939456	0.0157309473169843	-71.6489196873323	1381.19	74.17
12	361	0.0048309899181554535	0.016421076786634417	-70.08723403282532	1326.08	78.45
14	477	0.003927287613632508	0.017129205518371157	-76.4673728794891	1243.16	81.17


==> results_singular_solution_errors_k_0.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_train_s	peak_mem_mb
1	0.5	12	0.0443941	0.212695	198.1400	73.91
2	0.3333333333333333	16	0.0322842	0.191929	222.1300	76.97
4	0.2	30	0.0312701	0.180333	287.4000	87.66
6	0.14285714285714285	50	0.0195674	0.152684	341.9400	104.79
8	0.1111111111111111	85	0.0150722	0.158363	449.9300	131.32
10	0.09090909090909091	129	0.00751456	0.113204	591.1700	164.61
12	0.07692307692307693	164	0.00583972	0.105204	701.8600	191.39
14	0.06666666666666667	226	0.0049746	0.111087	896.5100	245.25
16	0.058823529411764705	279	0.00408251	0.105459	1061.7200	285.50
18	0.05263157894736842	349	0.003238	0.0897202	1290.5500	332.16
20	0.047619047619047616	451	0.00248377	0.0910387	1620.7700	410.69


==> results_singular_solution_errors_k_1.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_train_s	peak_mem_mb
1	0.5	12	0.0548463	0.229708	227.4000	76.66
2	0.3333333333333333	16	0.0563121	0.241658	240.7200	80.63
4	0.2	30	0.0336097	0.195037	280.2600	94.53
6	0.14285714285714285	50	0.0187574	0.156004	355.9900	116.23
8	0.1111111111111111	85	0.012986	0.147975	469.1700	151.32
10	0.09090909090909091	129	0.00663031	0.112622	605.8600	194.77
12	0.07692307692307693	164	0.0052182	0.105681	715.6400	228.66
14	0.06666666666666667	226	0.00430618	0.105062	913.2800	299.25
16	0.058823529411764705	279	0.00354593	0.0992264	1059.1000	351.50
18	0.05263157894736842	349	0.00297726	0.0887621	1287.4500	412.04
20	0.047619047619047616	451	0.00222303	0.0865152	1613.7700	513.91


==> results_singular_solution_errors_k_2.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_train_s	peak_mem_mb
1	0.5	12	0.057297	0.234674	235.1400	79.41
2	0.3333333333333333	16	0.0647275	0.25948	249.6700	84.76
4	0.2	30	0.0356401	0.200896	304.7800	101.39
6	0.14285714285714285	50	0.0207769	0.166071	370.6300	128.60
8	0.1111111111111111	85	0.0128376	0.14627	481.2500	171.32
10	0.09090909090909091	129	0.00725212	0.121018	619.5000	224.93
12	0.07692307692307693	164	0.00573029	0.113495	721.8000	266.46
14	0.06666666666666667	226	0.00423214	0.104433	911.2900	353.25
16	0.058823529411764705	279	0.00348228	0.0988885	1079.9300	417.50
18	0.05263157894736842	349	0.00299025	0.0905411	1315.7500	491.93
20	0.047619047619047616	451	0.00217991	0.0860366	1620.6300	617.14


==> results_singular_solution_wendland_errors_k_0.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_train_s	peak_mem_mb
1	0.5	12	0.502942	1.42641	235.1700	75.92
2	0.3333333333333333	16	0.449863	1.23602	243.8600	79.61
4	0.2	30	0.114934	0.590971	300.6200	92.52
6	0.14285714285714285	50	0.0401166	0.391864	376.1000	112.89
8	0.1111111111111111	85	0.0206316	0.272733	496.2600	145.65
10	0.09090909090909091	129	0.012327	0.210464	614.5900	185.84
12	0.07692307692307693	164	0.00904668	0.182846	732.8100	218.48
14	0.06666666666666667	226	0.00667646	0.166241	910.0200	282.65
16	0.058823529411764705	279	0.00532462	0.152499	1091.2400	332.15
18	0.05263157894736842	349	0.00431811	0.134943	1306.9500	388.74
20	0.047619047619047616	451	0.00318736	0.126726	1639.5000	483.81


==> results_singular_solution_wendland_errors_k_1.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_train_s	peak_mem_mb
1	0.5	12	0.609826	1.651	244.4200	79.52
2	0.3333333333333333	16	0.541914	1.49907	256.1100	84.91
4	0.2	30	0.200055	0.822461	316.4700	101.68
6	0.14285714285714285	50	0.0486911	0.434099	366.3300	129.08
8	0.1111111111111111	85	0.0224129	0.275846	472.5000	172.13
10	0.09090909090909091	129	0.0117029	0.198895	618.2200	226.16
12	0.07692307692307693	164	0.00831647	0.167271	730.5700	268.03
14	0.06666666666666667	226	0.0052378	0.134322	927.3000	355.40
16	0.058823529411764705	279	0.00411268	0.119395	1083.9300	420.15
18	0.05263157894736842	349	0.00343164	0.105773	1302.2900	495.25
20	0.047619047619047616	451	0.00241942	0.0957817	1620.2700	621.44


==> results_singular_solution_wendland_errors_k_2.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_train_s	peak_mem_mb
1	0.5	12	0.678935	1.83344	284.5800	82.27
2	0.3333333333333333	16	0.610618	1.73959	265.8700	88.57
4	0.2	30	0.367247	1.23221	302.7200	108.55
6	0.14285714285714285	50	0.0548943	0.51522	374.9600	140.52
8	0.1111111111111111	85	0.0292732	0.350824	487.8700	192.13
10	0.09090909090909091	129	0.0137648	0.226541	632.5400	256.00
12	0.07692307692307693	164	0.00925861	0.18016	743.1100	305.30
14	0.06666666666666667	226	0.00516694	0.131026	934.1000	409.40
16	0.058823529411764705	279	0.00398799	0.114681	1103.3900	486.15
18	0.05263157894736842	349	0.00331201	0.10166	1330.3000	575.13
20	0.047619047619047616	451	0.00228698	0.0908724	1626.1500	724.67


==> results_smooth_solution_errors_k_0.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_train_s	peak_mem_mb
1	0.5	9	0.0902518	0.260002	162.9300	71.63
2	0.3333333333333333	16	0.0440931	0.173523	185.6600	76.97
4	0.2	36	0.0156973	0.105844	260.8900	93.01
6	0.14285714285714285	64	0.00744794	0.0757851	354.8300	114.56
8	0.1111111111111111	100	0.00408383	0.0586711	474.3300	141.14
10	0.09090909090909091	144	0.00252031	0.0476004	605.8100	174.79
12	0.07692307692307693	196	0.00149167	0.0396467	773.6600	214.60
14	0.06666666666666667	256	0.000981107	0.0339066	955.5000	265.28
16	0.058823529411764705	324	0.000732233	0.0295457	1166.5800	313.34
18	0.05263157894736842	400	0.000611457	0.0263961	1381.4700	371.16
20	0.047619047619047616	484	0.000540245	0.0237785	1650.7200	435.78


==> results_smooth_solution_errors_k_1.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_train_s	peak_mem_mb
1	0.5	9	0.0742314	0.191896	180.9600	73.69
2	0.3333333333333333	16	0.0280326	0.106398	208.4200	80.63
4	0.2	36	0.00652088	0.0437741	281.0100	101.25
6	0.14285714285714285	64	0.00238547	0.0235134	367.9900	129.68
8	0.1111111111111111	100	0.00111462	0.0146115	473.4300	164.02
10	0.09090909090909091	144	0.000610109	0.0100533	624.1400	207.75
12	0.07692307692307693	196	0.000449727	0.00737748	780.1500	259.46
14	0.06666666666666667	256	0.000409915	0.00576339	964.3900	325.28
16	0.058823529411764705	324	0.000346176	0.0047791	1179.7400	387.47
18	0.05263157894736842	400	0.00024663	0.00411911	1414.9400	463.71
20	0.047619047619047616	484	0.000353212	0.00402867	1668.9100	546.70


==> results_smooth_solution_errors_k_2.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_train_s	peak_mem_mb
1	0.5	9	0.0624664	0.156285	195.5600	75.75
2	0.3333333333333333	16	0.0194037	0.0715873	214.6700	84.76
4	0.2	36	0.00286714	0.0186022	280.9400	110.26
6	0.14285714285714285	64	0.000774759	0.00737636	375.8100	144.79
8	0.1111111111111111	100	0.000387177	0.00377125	486.5300	186.91
10	0.09090909090909091	144	0.000373523	0.00238089	629.6200	240.71
12	0.07692307692307693	196	0.000206047	0.00195274	789.0400	304.33
14	0.06666666666666667	256	0.000306059	0.00223527	975.1500	385.28
16	0.058823529411764705	324	0.000287955	0.0022816	1188.1900	461.66
18	0.05263157894736842	400	0.000264265	0.00249872	1420.5400	555.22
20	0.047619047619047616	484	0.000401165	0.00313027	1691.8500	657.45


==> results_smooth_solution_matern_k2_fixed_loss_history_2_1.0_20_10000_reduced.txt <==
iteration	loss
0	9.343470e+00
1	-9.230248e+00
2	-2.201885e+01
3	-3.063366e+01
4	-3.671820e+01
5	-4.133463e+01
6	-4.502261e+01
7	-4.805464e+01
8	-5.058750e+01
9	-5.272412e+01
10	-5.453878e+01
11	-5.608874e+01
12	-5.742065e+01
13	-5.858093e+01
14	-5.961806e+01
15	-6.057126e+01
16	-6.146057e+01
17	-6.228823e+01
18	-6.304757e+01
19	-6.373354e+01
20	-6.435010e+01
21	-6.490899e+01
22	-6.542267e+01
23	-6.589950e+01
24	-6.634384e+01
25	-6.675883e+01
26	-6.714856e+01
27	-6.751738e+01
28	-6.786807e+01
29	-6.820236e+01
30	-6.852242e+01
31	-6.883041e+01
32	-6.912637e+01
33	-6.940740e+01
34	-6.966946e+01
35	-6.991041e+01
36	-7.013118e+01
37	-7.033467e+01
38	-7.052451e+01
39	-7.070430e+01
40	-7.087643e+01
41	-7.104102e+01
42	-7.119638e+01
43	-7.134066e+01
44	-7.147317e+01
45	-7.159463e+01
46	-7.170644e+01
47	-7.181007e+01
48	-7.190689e+01
49	-7.199814e+01
50	-7.208457e+01
51	-7.216642e+01
52	-7.224367e+01
53	-7.231644e+01
54	-7.238515e+01
55	-7.245021e+01
56	-7.251164e+01
57	-7.256904e+01
58	-7.262216e+01
59	-7.267111e+01
60	-7.271624e+01
61	-7.275799e+01
62	-7.279670e+01
63	-7.283253e+01
64	-7.286554e+01
65	-7.289592e+01
66	-7.292405e+01
67	-7.295049e+01
68	-7.297567e+01
69	-7.299979e+01
70	-7.302277e+01
71	-7.304439e+01
72	-7.306446e+01
73	-7.308298e+01
74	-7.310012e+01
75	-7.311613e+01
76	-7.313125e+01
77	-7.314558e+01
78	-7.315916e+01
79	-7.317198e+01
80	-7.318408e+01
81	-7.319552e+01
82	-7.320638e+01
83	-7.321671e+01
84	-7.322653e+01
85	-7.323582e+01
86	-7.324458e+01
87	-7.325285e+01
88	-7.326070e+01
89	-7.326822e+01
90	-7.327545e+01
91	-7.328239e+01
92	-7.328903e+01
93	-7.329538e+01
94	-7.330148e+01
95	-7.330735e+01
96	-7.331300e+01
97	-7.331844e+01
98	-7.332369e+01
99	-7.332875e+01
100	-7.333363e+01
101	-7.333835e+01
102	-7.334294e+01
103	-7.334739e+01
104	-7.335171e+01
105	-7.335590e+01
106	-7.335996e+01
107	-7.336390e+01
108	-7.336772e+01
109	-7.337142e+01
110	-7.337503e+01
111	-7.337853e+01
112	-7.338195e+01
113	-7.338527e+01
114	-7.338850e+01
115	-7.339166e+01
116	-7.339474e+01
117	-7.339774e+01
118	-7.340067e+01
119	-7.340353e+01
120	-7.340633e+01
121	-7.340906e+01
122	-7.341174e+01
123	-7.341435e+01
124	-7.341690e+01
125	-7.341940e+01
126	-7.342184e+01
127	-7.342422e+01
128	-7.342655e+01
129	-7.342883e+01
130	-7.343105e+01
131	-7.343322e+01
132	-7.343535e+01
133	-7.343742e+01
134	-7.343945e+01
135	-7.344144e+01
136	-7.344338e+01
137	-7.344528e+01
138	-7.344713e+01
139	-7.344894e+01
140	-7.345072e+01
141	-7.345245e+01
142	-7.345414e+01
143	-7.345579e+01
144	-7.345741e+01
145	-7.345899e+01
146	-7.346053e+01
147	-7.346204e+01
148	-7.346351e+01
149	-7.346495e+01
150	-7.346635e+01
151	-7.346772e+01
152	-7.346906e+01
153	-7.347037e+01
154	-7.347164e+01
155	-7.347289e+01
156	-7.347410e+01
157	-7.347529e+01
158	-7.347645e+01
159	-7.347758e+01
160	-7.347868e+01
161	-7.347976e+01
162	-7.348081e+01
163	-7.348183e+01
164	-7.348283e+01
165	-7.348380e+01
166	-7.348475e+01
167	-7.348568e+01
168	-7.348658e+01
169	-7.348747e+01
170	-7.348832e+01
171	-7.348916e+01
172	-7.348998e+01
173	-7.349077e+01
174	-7.349154e+01
175	-7.349230e+01
176	-7.349303e+01
177	-7.349375e+01
178	-7.349445e+01
179	-7.349513e+01
180	-7.349579e+01
181	-7.349643e+01
182	-7.349706e+01
183	-7.349767e+01
184	-7.349826e+01
185	-7.349884e+01
186	-7.349940e+01
187	-7.349995e+01
188	-7.350049e+01
189	-7.350100e+01
190	-7.350151e+01
191	-7.350200e+01
192	-7.350248e+01
193	-7.350294e+01
194	-7.350339e+01
195	-7.350383e+01
196	-7.350426e+01
197	-7.350467e+01
198	-7.350508e+01
199	-7.350547e+01
200	-7.350585e+01
201	-7.350622e+01
202	-7.350658e+01
203	-7.350693e+01
204	-7.350727e+01
205	-7.350760e+01
206	-7.350792e+01
207	-7.350823e+01
208	-7.350853e+01
209	-7.350882e+01
210	-7.350911e+01
211	-7.350938e+01
212	-7.350965e+01
213	-7.350991e+01
214	-7.351016e+01
215	-7.351041e+01
216	-7.351065e+01
217	-7.351088e+01
218	-7.351110e+01
219	-7.351132e+01
220	-7.351153e+01
221	-7.351173e+01
222	-7.351193e+01
223	-7.351212e+01
224	-7.351231e+01
225	-7.351249e+01
226	-7.351266e+01
227	-7.351283e+01
228	-7.351299e+01
229	-7.351315e+01
230	-7.351331e+01
231	-7.351346e+01
232	-7.351360e+01
233	-7.351374e+01
234	-7.351387e+01
235	-7.351401e+01
236	-7.351413e+01
237	-7.351425e+01
238	-7.351437e+01
239	-7.351449e+01
240	-7.351460e+01
241	-7.351471e+01
242	-7.351481e+01
243	-7.351491e+01
244	-7.351501e+01
245	-7.351510e+01
246	-7.351519e+01
247	-7.351528e+01
248	-7.351537e+01
249	-7.351545e+01
250	-7.351553e+01
251	-7.351561e+01
252	-7.351568e+01
253	-7.351575e+01
254	-7.351582e+01
255	-7.351589e+01
256	-7.351595e+01
257	-7.351601e+01
258	-7.351607e+01
259	-7.351613e+01
260	-7.351619e+01
261	-7.351624e+01
262	-7.351630e+01
263	-7.351635e+01
264	-7.351640e+01
265	-7.351644e+01
266	-7.351649e+01
267	-7.351653e+01
268	-7.351657e+01
269	-7.351661e+01
270	-7.351665e+01
271	-7.351669e+01
272	-7.351673e+01
273	-7.351676e+01
274	-7.351680e+01
275	-7.351683e+01
276	-7.351686e+01
277	-7.351689e+01
278	-7.351692e+01
279	-7.351695e+01
280	-7.351698e+01
281	-7.351700e+01
282	-7.351703e+01
283	-7.351705e+01
284	-7.351708e+01
285	-7.351710e+01
286	-7.351712e+01
287	-7.351714e+01
288	-7.351716e+01
289	-7.351718e+01
290	-7.351720e+01
291	-7.351722e+01
292	-7.351723e+01
293	-7.351725e+01
294	-7.351727e+01
295	-7.351728e+01
296	-7.351730e+01
297	-7.351731e+01
298	-7.351732e+01
299	-7.351734e+01
300	-7.351735e+01
301	-7.351736e+01
302	-7.351737e+01
303	-7.351738e+01
304	-7.351740e+01
305	-7.351741e+01
306	-7.351742e+01
307	-7.351743e+01
308	-7.351743e+01
309	-7.351744e+01
310	-7.351745e+01
311	-7.351746e+01
312	-7.351747e+01
313	-7.351747e+01
314	-7.351748e+01
315	-7.351749e+01
316	-7.351750e+01
317	-7.351750e+01
318	-7.351751e+01
319	-7.351751e+01
320	-7.351752e+01
321	-7.351752e+01
322	-7.351753e+01
323	-7.351753e+01
324	-7.351754e+01
325	-7.351754e+01
326	-7.351755e+01
327	-7.351755e+01
328	-7.351756e+01
329	-7.351756e+01
330	-7.351756e+01
331	-7.351757e+01
332	-7.351757e+01
333	-7.351757e+01
334	-7.351758e+01
335	-7.351758e+01
336	-7.351758e+01
337	-7.351758e+01
338	-7.351759e+01
339	-7.351759e+01
340	-7.351759e+01
341	-7.351759e+01
342	-7.351760e+01
343	-7.351760e+01
344	-7.351760e+01
345	-7.351760e+01
346	-7.351760e+01
347	-7.351761e+01
348	-7.351761e+01
349	-7.351761e+01
350	-7.351761e+01
351	-7.351761e+01
352	-7.351761e+01
353	-7.351761e+01
354	-7.351762e+01
355	-7.351762e+01
356	-7.351762e+01
357	-7.351762e+01
358	-7.351762e+01
359	-7.351762e+01
360	-7.351762e+01
361	-7.351762e+01
362	-7.351762e+01
363	-7.351762e+01
364	-7.351763e+01
365	-7.351763e+01
366	-7.351763e+01
367	-7.351763e+01
368	-7.351763e+01
369	-7.351763e+01
370	-7.351763e+01
371	-7.351763e+01
372	-7.351763e+01
373	-7.351763e+01
374	-7.351763e+01
375	-7.351763e+01
376	-7.351763e+01
377	-7.351763e+01
378	-7.351763e+01
379	-7.351763e+01
380	-7.351763e+01
381	-7.351763e+01
382	-7.351763e+01
383	-7.351764e+01
384	-7.351764e+01
385	-7.351764e+01
386	-7.351764e+01
387	-7.351764e+01
388	-7.351764e+01
389	-7.351764e+01
390	-7.351764e+01
391	-7.351764e+01
392	-7.351764e+01
393	-7.351764e+01
394	-7.351764e+01
395	-7.351764e+01
396	-7.351764e+01
397	-7.351764e+01
398	-7.351764e+01
399	-7.351764e+01
400	-7.351764e+01
401	-7.351764e+01
402	-7.351764e+01
403	-7.351764e+01
404	-7.351764e+01
405	-7.351764e+01
406	-7.351764e+01
407	-7.351764e+01
408	-7.351764e+01
409	-7.351764e+01
410	-7.351764e+01
411	-7.351764e+01
412	-7.351764e+01
413	-7.351764e+01
414	-7.351764e+01
415	-7.351764e+01
416	-7.351764e+01
417	-7.351764e+01
418	-7.351764e+01
419	-7.351764e+01
420	-7.351764e+01
421	-7.351764e+01
422	-7.351764e+01
423	-7.351764e+01
424	-7.351764e+01
425	-7.351764e+01
426	-7.351764e+01
427	-7.351764e+01
428	-7.351764e+01
429	-7.351764e+01
430	-7.351764e+01
431	-7.351764e+01
432	-7.351764e+01
433	-7.351764e+01
434	-7.351764e+01
435	-7.351764e+01
436	-7.351764e+01
437	-7.351764e+01
438	-7.351764e+01
439	-7.351764e+01
440	-7.351764e+01
441	-7.351764e+01
442	-7.351764e+01
443	-7.351764e+01
444	-7.351764e+01
445	-7.351764e+01
446	-7.351764e+01
447	-7.351764e+01
448	-7.351764e+01
449	-7.351764e+01
450	-7.351764e+01
451	-7.351764e+01
452	-7.351764e+01
453	-7.351764e+01
454	-7.351764e+01
455	-7.351764e+01
456	-7.351764e+01
457	-7.351764e+01
458	-7.351764e+01
459	-7.351764e+01
460	-7.351764e+01
461	-7.351764e+01
462	-7.351764e+01
463	-7.351764e+01
464	-7.351764e+01
465	-7.351764e+01
466	-7.351764e+01
467	-7.351764e+01
468	-7.351764e+01
469	-7.351764e+01
470	-7.351764e+01
471	-7.351764e+01
472	-7.351764e+01
473	-7.351764e+01
474	-7.351764e+01
475	-7.351764e+01
476	-7.351764e+01
477	-7.351764e+01
478	-7.351764e+01
479	-7.351764e+01
480	-7.351764e+01
481	-7.351764e+01
482	-7.351764e+01
483	-7.351764e+01
484	-7.351764e+01
485	-7.351764e+01
486	-7.351764e+01
487	-7.351764e+01
488	-7.351764e+01
489	-7.351764e+01
490	-7.351764e+01
491	-7.351764e+01
492	-7.351764e+01
493	-7.351764e+01
494	-7.351764e+01
495	-7.351764e+01
496	-7.351764e+01
497	-7.351764e+01
498	-7.351764e+01
499	-7.351764e+01
500	-7.351764e+01
501	-7.351764e+01
502	-7.351764e+01
503	-7.351764e+01
504	-7.351764e+01
505	-7.351764e+01
506	-7.351764e+01
507	-7.351764e+01
508	-7.351764e+01
509	-7.351764e+01
510	-7.351764e+01
511	-7.351764e+01
512	-7.351764e+01
513	-7.351764e+01
514	-7.351764e+01
515	-7.351764e+01
516	-7.351763e+01
517	-7.351761e+01
518	-7.351757e+01
519	-7.351747e+01
520	-7.351733e+01
521	-7.351725e+01
522	-7.351743e+01
523	-7.351763e+01
524	-7.351755e+01
525	-7.351743e+01
526	-7.351754e+01
527	-7.351763e+01
528	-7.351753e+01
529	-7.351752e+01
530	-7.351763e+01
531	-7.351759e+01
532	-7.351754e+01
533	-7.351760e+01
534	-7.351761e+01
535	-7.351753e+01
536	-7.351751e+01
537	-7.351746e+01
538	-7.351731e+01
539	-7.351723e+01
540	-7.351733e+01
541	-7.351751e+01
542	-7.351761e+01
543	-7.351755e+01
544	-7.351744e+01
545	-7.351747e+01
546	-7.351761e+01
547	-7.351762e+01
548	-7.351753e+01
549	-7.351752e+01
550	-7.351761e+01
551	-7.351763e+01
552	-7.351757e+01
553	-7.351757e+01
554	-7.351762e+01
555	-7.351763e+01
556	-7.351760e+01
557	-7.351759e+01
558	-7.351763e+01
559	-7.351763e+01
560	-7.351761e+01
561	-7.351761e+01
562	-7.351763e+01
563	-7.351764e+01
564	-7.351762e+01
565	-7.351762e+01
566	-7.351764e+01
567	-7.351764e+01
568	-7.351763e+01
569	-7.351763e+01
570	-7.351764e+01
571	-7.351764e+01
572	-7.351763e+01
573	-7.351763e+01
574	-7.351764e+01
575	-7.351764e+01
576	-7.351763e+01
577	-7.351764e+01
578	-7.351764e+01
579	-7.351764e+01
580	-7.351764e+01
581	-7.351764e+01
582	-7.351764e+01
583	-7.351764e+01
584	-7.351764e+01
585	-7.351764e+01
586	-7.351764e+01
587	-7.351764e+01
588	-7.351764e+01
589	-7.351764e+01
590	-7.351764e+01
591	-7.351764e+01
592	-7.351764e+01
593	-7.351764e+01
594	-7.351764e+01
595	-7.351764e+01
596	-7.351764e+01
597	-7.351764e+01
598	-7.351764e+01
599	-7.351764e+01
600	-7.351764e+01
601	-7.351764e+01
602	-7.351764e+01
603	-7.351764e+01
604	-7.351764e+01
605	-7.351764e+01
606	-7.351764e+01
607	-7.351764e+01
608	-7.351764e+01
609	-7.351764e+01
610	-7.351764e+01
611	-7.351764e+01
612	-7.351764e+01
613	-7.351764e+01
614	-7.351764e+01
615	-7.351764e+01
616	-7.351764e+01
617	-7.351764e+01
618	-7.351764e+01
619	-7.351764e+01
620	-7.351764e+01
621	-7.351764e+01
622	-7.351764e+01
623	-7.351764e+01
624	-7.351764e+01
625	-7.351764e+01
626	-7.351764e+01
627	-7.351764e+01
628	-7.351764e+01
629	-7.351764e+01
630	-7.351764e+01
631	-7.351764e+01
632	-7.351764e+01
633	-7.351764e+01
634	-7.351764e+01
635	-7.351764e+01
636	-7.351764e+01
637	-7.351764e+01
638	-7.351764e+01
639	-7.351764e+01
640	-7.351764e+01
641	-7.351764e+01
642	-7.351764e+01
643	-7.351764e+01
644	-7.351764e+01
645	-7.351764e+01
646	-7.351764e+01
647	-7.351764e+01
648	-7.351764e+01
649	-7.351764e+01
650	-7.351764e+01
651	-7.351764e+01
652	-7.351764e+01
653	-7.351764e+01
654	-7.351764e+01
655	-7.351764e+01
656	-7.351764e+01
657	-7.351764e+01
658	-7.351764e+01
659	-7.351764e+01
660	-7.351764e+01
661	-7.351764e+01
662	-7.351764e+01
663	-7.351764e+01
664	-7.351764e+01
665	-7.351764e+01
666	-7.351764e+01
667	-7.351764e+01
668	-7.351764e+01
669	-7.351764e+01
670	-7.351764e+01
671	-7.351764e+01
672	-7.351764e+01
673	-7.351764e+01
674	-7.351764e+01
675	-7.351764e+01
676	-7.351764e+01
677	-7.351764e+01
678	-7.351764e+01
679	-7.351763e+01
680	-7.351762e+01
681	-7.351760e+01
682	-7.351756e+01
683	-7.351748e+01
684	-7.351737e+01
685	-7.351726e+01
686	-7.351725e+01
687	-7.351739e+01
688	-7.351758e+01
689	-7.351762e+01
690	-7.351753e+01
691	-7.351745e+01
692	-7.351749e+01
693	-7.351759e+01
694	-7.351762e+01
695	-7.351757e+01
696	-7.351753e+01
697	-7.351756e+01
698	-7.351761e+01
699	-7.351762e+01
700	-7.351760e+01
701	-7.351758e+01
702	-7.351760e+01
703	-7.351762e+01
704	-7.351762e+01
705	-7.351762e+01
706	-7.351761e+01
707	-7.351761e+01
708	-7.351762e+01
709	-7.351763e+01
710	-7.351762e+01
711	-7.351761e+01
712	-7.351761e+01
713	-7.351762e+01
714	-7.351762e+01
715	-7.351760e+01
716	-7.351758e+01
717	-7.351755e+01
718	-7.351752e+01
719	-7.351747e+01
720	-7.351742e+01
721	-7.351741e+01
722	-7.351747e+01
723	-7.351753e+01
724	-7.351755e+01
725	-7.351753e+01
726	-7.351753e+01
727	-7.351757e+01
728	-7.351762e+01
729	-7.351763e+01
730	-7.351759e+01
731	-7.351757e+01
732	-7.351758e+01
733	-7.351760e+01
734	-7.351760e+01
735	-7.351760e+01
736	-7.351760e+01
737	-7.351762e+01
738	-7.351763e+01
739	-7.351762e+01
740	-7.351761e+01
741	-7.351761e+01
742	-7.351762e+01
743	-7.351762e+01
744	-7.351761e+01
745	-7.351762e+01
746	-7.351762e+01
747	-7.351763e+01
748	-7.351762e+01
749	-7.351761e+01
750	-7.351761e+01
751	-7.351761e+01
752	-7.351760e+01
753	-7.351759e+01
754	-7.351759e+01
755	-7.351759e+01
756	-7.351760e+01
757	-7.351760e+01
758	-7.351761e+01
759	-7.351761e+01
760	-7.351762e+01
761	-7.351763e+01
762	-7.351763e+01
763	-7.351763e+01
764	-7.351763e+01
765	-7.351763e+01
766	-7.351763e+01
767	-7.351763e+01
768	-7.351763e+01
769	-7.351763e+01
770	-7.351763e+01
771	-7.351763e+01
772	-7.351763e+01
773	-7.351764e+01
774	-7.351764e+01
775	-7.351764e+01
776	-7.351764e+01
777	-7.351764e+01
778	-7.351764e+01
779	-7.351763e+01
780	-7.351763e+01
781	-7.351763e+01
782	-7.351763e+01
783	-7.351763e+01
784	-7.351763e+01
785	-7.351762e+01
786	-7.351762e+01
787	-7.351762e+01
788	-7.351761e+01
789	-7.351760e+01
790	-7.351759e+01
791	-7.351758e+01
792	-7.351757e+01
793	-7.351756e+01
794	-7.351754e+01
795	-7.351753e+01
796	-7.351751e+01
797	-7.351750e+01
798	-7.351748e+01
799	-7.351746e+01
800	-7.351745e+01
801	-7.351746e+01
802	-7.351748e+01
803	-7.351752e+01
804	-7.351757e+01
805	-7.351761e+01
806	-7.351763e+01
807	-7.351762e+01
808	-7.351760e+01
809	-7.351758e+01
810	-7.351757e+01
811	-7.351757e+01
812	-7.351758e+01
813	-7.351760e+01
814	-7.351761e+01
815	-7.351762e+01
816	-7.351761e+01
817	-7.351761e+01
818	-7.351761e+01
819	-7.351761e+01
820	-7.351761e+01
821	-7.351761e+01
822	-7.351761e+01
823	-7.351761e+01
824	-7.351761e+01
825	-7.351761e+01
826	-7.351761e+01
827	-7.351760e+01
828	-7.351760e+01
829	-7.351759e+01
830	-7.351759e+01
831	-7.351758e+01
832	-7.351758e+01
833	-7.351757e+01
834	-7.351758e+01
835	-7.351758e+01
836	-7.351759e+01
837	-7.351760e+01
838	-7.351761e+01
839	-7.351761e+01
840	-7.351762e+01
841	-7.351762e+01
842	-7.351762e+01
843	-7.351762e+01
844	-7.351761e+01
845	-7.351760e+01
846	-7.351759e+01
847	-7.351758e+01
848	-7.351757e+01
849	-7.351755e+01
850	-7.351754e+01
851	-7.351753e+01
852	-7.351753e+01
853	-7.351753e+01
854	-7.351754e+01
855	-7.351755e+01
856	-7.351755e+01
857	-7.351753e+01
858	-7.351750e+01
859	-7.351746e+01
860	-7.351741e+01
861	-7.351737e+01
862	-7.351736e+01
863	-7.351739e+01
864	-7.351746e+01
865	-7.351754e+01
866	-7.351760e+01
867	-7.351762e+01
868	-7.351760e+01
869	-7.351758e+01
870	-7.351755e+01
871	-7.351753e+01
872	-7.351753e+01
873	-7.351754e+01
874	-7.351756e+01
875	-7.351758e+01
876	-7.351759e+01
877	-7.351758e+01
878	-7.351757e+01
879	-7.351755e+01
880	-7.351752e+01
881	-7.351750e+01
882	-7.351750e+01
883	-7.351750e+01
884	-7.351750e+01
885	-7.351751e+01
886	-7.351751e+01
887	-7.351751e+01
888	-7.351752e+01
889	-7.351754e+01
890	-7.351756e+01
891	-7.351758e+01
892	-7.351760e+01
893	-7.351761e+01
894	-7.351761e+01
895	-7.351761e+01
896	-7.351761e+01
897	-7.351761e+01
898	-7.351761e+01
899	-7.351761e+01
900	-7.351762e+01
901	-7.351762e+01
902	-7.351762e+01
903	-7.351762e+01
904	-7.351763e+01
905	-7.351763e+01
906	-7.351763e+01
907	-7.351763e+01
908	-7.351763e+01
909	-7.351762e+01
910	-7.351762e+01
911	-7.351762e+01
912	-7.351761e+01
913	-7.351761e+01
914	-7.351760e+01
915	-7.351759e+01
916	-7.351758e+01
917	-7.351757e+01
918	-7.351755e+01
919	-7.351752e+01
920	-7.351749e+01
921	-7.351746e+01
922	-7.351743e+01
923	-7.351741e+01
924	-7.351740e+01
925	-7.351740e+01
926	-7.351739e+01
927	-7.351737e+01
928	-7.351734e+01
929	-7.351732e+01
930	-7.351732e+01
931	-7.351734e+01
932	-7.351738e+01
933	-7.351743e+01
934	-7.351748e+01
935	-7.351752e+01
936	-7.351755e+01
937	-7.351757e+01
938	-7.351759e+01
939	-7.351760e+01
940	-7.351760e+01
941	-7.351760e+01
942	-7.351759e+01
943	-7.351759e+01
944	-7.351758e+01
945	-7.351758e+01
946	-7.351759e+01
947	-7.351759e+01
948	-7.351760e+01
949	-7.351760e+01
950	-7.351760e+01
951	-7.351760e+01
952	-7.351760e+01
953	-7.351760e+01
954	-7.351761e+01
955	-7.351761e+01
956	-7.351761e+01
957	-7.351761e+01
958	-7.351760e+01
959	-7.351759e+01
960	-7.351757e+01
961	-7.351753e+01
962	-7.351748e+01
963	-7.351741e+01
964	-7.351732e+01
965	-7.351721e+01
966	-7.351711e+01
967	-7.351704e+01
968	-7.351706e+01
969	-7.351715e+01
970	-7.351728e+01
971	-7.351739e+01
972	-7.351743e+01
973	-7.351744e+01
974	-7.351743e+01
975	-7.351743e+01
976	-7.351744e+01
977	-7.351746e+01
978	-7.351749e+01
979	-7.351752e+01
980	-7.351754e+01
981	-7.351757e+01
982	-7.351758e+01
983	-7.351757e+01
984	-7.351755e+01
985	-7.351753e+01
986	-7.351753e+01
987	-7.351755e+01
988	-7.351758e+01
989	-7.351760e+01
990	-7.351761e+01
991	-7.351759e+01
992	-7.351757e+01
993	-7.351756e+01
994	-7.351756e+01
995	-7.351756e+01
996	-7.351757e+01
997	-7.351756e+01
998	-7.351755e+01
999	-7.351752e+01
1000	-7.351750e+01
1010	-7.351742e+01
1020	-7.351758e+01
1030	-7.351761e+01
1040	-7.351760e+01
1050	-7.351743e+01
1060	-7.351738e+01
1070	-7.351744e+01
1080	-7.351706e+01
1090	-7.351749e+01
1100	-7.351757e+01
1110	-7.351749e+01
1120	-7.351693e+01
1130	-7.351732e+01
1140	-7.351752e+01
1150	-7.351756e+01
1160	-7.351733e+01
1170	-7.351751e+01
1180	-7.351736e+01
1190	-7.351680e+01
1200	-7.351739e+01
1210	-7.351746e+01
1220	-7.351748e+01
1230	-7.351739e+01
1240	-7.351748e+01
1250	-7.351758e+01
1260	-7.351692e+01
1270	-7.351677e+01
1280	-7.351690e+01
1290	-7.351736e+01
1300	-7.351752e+01
1310	-7.351755e+01
1320	-7.351736e+01
1330	-7.351711e+01
1340	-7.351724e+01
1350	-7.351731e+01
1360	-7.351593e+01
1370	-7.351722e+01
1380	-7.351741e+01
1390	-7.351754e+01
1400	-7.351760e+01
1410	-7.351763e+01
1420	-7.351762e+01
1430	-7.351676e+01
1440	-7.351588e+01
1450	-7.351637e+01
1460	-7.351735e+01
1470	-7.351748e+01
1480	-7.351757e+01
1490	-7.351761e+01
1500	-7.351752e+01
1510	-7.351605e+01
1520	-7.351674e+01
1530	-7.351679e+01
1540	-7.351735e+01
1550	-7.351749e+01
1560	-7.351756e+01
1570	-7.351726e+01
1580	-7.351674e+01
1590	-7.351688e+01
1600	-7.351735e+01
1610	-7.351736e+01
1620	-7.351740e+01
1630	-7.351704e+01
1640	-7.351603e+01
1650	-7.351692e+01
1660	-7.351705e+01
1670	-7.351684e+01
1680	-7.351610e+01
1690	-7.351710e+01
1700	-7.351747e+01
1710	-7.351754e+01
1720	-7.351748e+01
1730	-7.351558e+01
1740	-7.351630e+01
1750	-7.351726e+01
1760	-7.351731e+01
1770	-7.351698e+01
1780	-7.351634e+01
1790	-7.351681e+01
1800	-7.351686e+01
1810	-7.351717e+01
1820	-7.351729e+01
1830	-7.351631e+01
1840	-7.351661e+01
1850	-7.351720e+01
1860	-7.351657e+01
1870	-7.351619e+01
1880	-7.351648e+01
1890	-7.351733e+01
1900	-7.351745e+01
1910	-7.351726e+01
1920	-7.351506e+01
1930	-7.351594e+01
1940	-7.351685e+01
1950	-7.351701e+01
1960	-7.351688e+01
1970	-7.351673e+01
1980	-7.351635e+01
1990	-7.351631e+01
2000	-7.351685e+01
2010	-7.351723e+01
2020	-7.351738e+01
2030	-7.351706e+01
2040	-7.351569e+01
2050	-7.351528e+01
2060	-7.351624e+01
2070	-7.351717e+01
2080	-7.351749e+01
2090	-7.351745e+01
2100	-7.351645e+01
2110	-7.351577e+01
2120	-7.351535e+01
2130	-7.351617e+01
2140	-7.351609e+01
2150	-7.351693e+01
2160	-7.351744e+01
2170	-7.351746e+01
2180	-7.351698e+01
2190	-7.351496e+01
2200	-7.351656e+01
2210	-7.351648e+01
2220	-7.351668e+01
2230	-7.351670e+01
2240	-7.351635e+01
2250	-7.351328e+01
2260	-7.351637e+01
2270	-7.351705e+01
2280	-7.351695e+01
2290	-7.351674e+01
2300	-7.351607e+01
2310	-7.351707e+01
2320	-7.351678e+01
2330	-7.351506e+01
2340	-7.351611e+01
2350	-7.351691e+01
2360	-7.351676e+01
2370	-7.351714e+01
2380	-7.351722e+01
2390	-7.351666e+01
2400	-7.351500e+01
2410	-7.351627e+01
2420	-7.351422e+01
2430	-7.351684e+01
2440	-7.351692e+01
2450	-7.351709e+01
2460	-7.351645e+01
2470	-7.351581e+01
2480	-7.351673e+01
2490	-7.351711e+01
2500	-7.351605e+01
2510	-7.351522e+01
2520	-7.351635e+01
2530	-7.351740e+01
2540	-7.351718e+01
2550	-7.351522e+01
2560	-7.351218e+01
2570	-7.351611e+01
2580	-7.351666e+01
2590	-7.351722e+01
2600	-7.351686e+01
2610	-7.351523e+01
2620	-7.351677e+01
2630	-7.351577e+01
2640	-7.351697e+01
2650	-7.351740e+01
2660	-7.351741e+01
2670	-7.351694e+01
2680	-7.351326e+01
2690	-7.351597e+01
2700	-7.351677e+01
2710	-7.351633e+01
2720	-7.351666e+01
2730	-7.351571e+01
2740	-7.351650e+01
2750	-7.351473e+01
2760	-7.351642e+01
2770	-7.351448e+01
2780	-7.351669e+01
2790	-7.351713e+01
2800	-7.351735e+01
2810	-7.351699e+01
2820	-7.351554e+01
2830	-7.351243e+01
2840	-7.351613e+01
2850	-7.351676e+01
2860	-7.351212e+01
2870	-7.351651e+01
2880	-7.351705e+01
2890	-7.351742e+01
2900	-7.351744e+01
2910	-7.351680e+01
2920	-7.351066e+01
2930	-7.351613e+01
2940	-7.351667e+01
2950	-7.351731e+01
2960	-7.351751e+01
2970	-7.351759e+01
2980	-7.351754e+01
2990	-7.351570e+01
3000	-7.350488e+01
3010	-7.351354e+01
3020	-7.351622e+01
3030	-7.351708e+01
3040	-7.351745e+01
3050	-7.351760e+01
3060	-7.351763e+01
3070	-7.351763e+01
3080	-7.351762e+01
3090	-7.351677e+01
3100	-7.349826e+01
3110	-7.351445e+01
3120	-7.351583e+01
3130	-7.351719e+01
3140	-7.351745e+01
3150	-7.351754e+01
3160	-7.351715e+01
3170	-7.351744e+01
3180	-7.351727e+01
3190	-7.351393e+01
3200	-7.351211e+01
3210	-7.351542e+01
3220	-7.351686e+01
3230	-7.351733e+01
3240	-7.351749e+01
3250	-7.351704e+01
3260	-7.351260e+01
3270	-7.351647e+01
3280	-7.351719e+01
3290	-7.351722e+01
3300	-7.351654e+01
3310	-7.351558e+01
3320	-7.351258e+01
3330	-7.351569e+01
3340	-7.351680e+01
3350	-7.351618e+01
3360	-7.351314e+01
3370	-7.351519e+01
3380	-7.351642e+01
3390	-7.351730e+01
3400	-7.351609e+01
3410	-7.351173e+01
3420	-7.351619e+01
3430	-7.351730e+01
3440	-7.351719e+01
3450	-7.351737e+01
3460	-7.351524e+01
3470	-7.351187e+01
3480	-7.351069e+01
3490	-7.351560e+01
3500	-7.351652e+01
3510	-7.351738e+01
3520	-7.351745e+01
3530	-7.351741e+01
3540	-7.351200e+01
3550	-7.351123e+01
3560	-7.351591e+01
3570	-7.351663e+01
3580	-7.351723e+01
3590	-7.351747e+01
3600	-7.351755e+01
3610	-7.351727e+01
3620	-7.351146e+01
3630	-7.351311e+01
3640	-7.351689e+01
3650	-7.351678e+01
3660	-7.351715e+01
3670	-7.351747e+01
3680	-7.351755e+01
3690	-7.351742e+01
3700	-7.351535e+01
3710	-7.351022e+01
3720	-7.351355e+01
3730	-7.351548e+01
3740	-7.351670e+01
3750	-7.351722e+01
3760	-7.351702e+01
3770	-7.351166e+01
3780	-7.351671e+01
3790	-7.351681e+01
3800	-7.351718e+01
3810	-7.351683e+01
3820	-7.350416e+01
3830	-7.351464e+01
3840	-7.351599e+01
3850	-7.351688e+01
3860	-7.351734e+01
3870	-7.351745e+01
3880	-7.351629e+01
3890	-7.350308e+01
3900	-7.351385e+01
3910	-7.351633e+01
3920	-7.351725e+01
3930	-7.351752e+01
3940	-7.351753e+01
3950	-7.351636e+01
3960	-7.350773e+01
3970	-7.351468e+01
3980	-7.351668e+01
3990	-7.351721e+01
4000	-7.351725e+01
4010	-7.351592e+01
4020	-7.351291e+01
4030	-7.351704e+01
4040	-7.351695e+01
4050	-7.351461e+01
4060	-7.351319e+01
4070	-7.351263e+01
4080	-7.351407e+01
4090	-7.351649e+01
4100	-7.351711e+01
4110	-7.351724e+01
4120	-7.351678e+01
4130	-7.351225e+01
4140	-7.351519e+01
4150	-7.351585e+01
4160	-7.351614e+01
4170	-7.351058e+01
4180	-7.351081e+01
4190	-7.351596e+01
4200	-7.351672e+01
4210	-7.351724e+01
4220	-7.351753e+01
4230	-7.351757e+01
4240	-7.351749e+01
4250	-7.351555e+01
4260	-7.350585e+01
4270	-7.351225e+01
4280	-7.351576e+01
4290	-7.351691e+01
4300	-7.351728e+01
4310	-7.351746e+01
4320	-7.351717e+01
4330	-7.351357e+01
4340	-7.351043e+01
4350	-7.351290e+01
4360	-7.351630e+01
4370	-7.351708e+01
4380	-7.351730e+01
4390	-7.351716e+01
4400	-7.351442e+01
4410	-7.351182e+01
4420	-7.351155e+01
4430	-7.351631e+01
4440	-7.351715e+01
4450	-7.351708e+01
4460	-7.351647e+01
4470	-7.351094e+01
4480	-7.351286e+01
4490	-7.351579e+01
4500	-7.351695e+01
4510	-7.351715e+01
4520	-7.351740e+01
4530	-7.351489e+01
4540	-7.350326e+01
4550	-7.351395e+01
4560	-7.351669e+01
4570	-7.351733e+01
4580	-7.351751e+01
4590	-7.351734e+01
4600	-7.351430e+01
4610	-7.350676e+01
4620	-7.351372e+01
4630	-7.351670e+01
4640	-7.351716e+01
4650	-7.351741e+01
4660	-7.351746e+01
4670	-7.351585e+01
4680	-7.350060e+01
4690	-7.350803e+01
4700	-7.351554e+01
4710	-7.351723e+01
4720	-7.351740e+01
4730	-7.351753e+01
4740	-7.351760e+01
4750	-7.351761e+01
4760	-7.351697e+01
4770	-7.349693e+01
4780	-7.350946e+01
4790	-7.351509e+01
4800	-7.351684e+01
4810	-7.351728e+01
4820	-7.351754e+01
4830	-7.351760e+01
4840	-7.351756e+01
4850	-7.351599e+01
4860	-7.350093e+01
4870	-7.351172e+01
4880	-7.351565e+01
4890	-7.351704e+01
4900	-7.351731e+01
4910	-7.351755e+01
4920	-7.351760e+01
4930	-7.351758e+01
4940	-7.351621e+01
4950	-7.350219e+01
4960	-7.351273e+01
4970	-7.351567e+01
4980	-7.351654e+01
4990	-7.351390e+01
5000	-7.351281e+01
5010	-7.351579e+01
5020	-7.351734e+01
5030	-7.351734e+01
5040	-7.351712e+01
5050	-7.350981e+01
5060	-7.351452e+01
5070	-7.351639e+01
5080	-7.351705e+01
5090	-7.351697e+01
5100	-7.351318e+01
5110	-7.351276e+01
5120	-7.351188e+01
5130	-7.351478e+01
5140	-7.351697e+01
5150	-7.351710e+01
5160	-7.351680e+01
5170	-7.351545e+01
5180	-7.351072e+01
5190	-7.351611e+01
5200	-7.351515e+01
5210	-7.351182e+01
5220	-7.351479e+01
5230	-7.351640e+01
5240	-7.351715e+01
5250	-7.351683e+01
5260	-7.351119e+01
5270	-7.351243e+01
5280	-7.351551e+01
5290	-7.351635e+01
5300	-7.351472e+01
5310	-7.351388e+01
5320	-7.351631e+01
5330	-7.351481e+01
5340	-7.351565e+01
5350	-7.351422e+01
5360	-7.351642e+01
5370	-7.351381e+01
5380	-7.351546e+01
5390	-7.351485e+01
5400	-7.351552e+01
5410	-7.351382e+01
5420	-7.350582e+01
5430	-7.351418e+01
5440	-7.351643e+01
5450	-7.351702e+01
5460	-7.351738e+01
5470	-7.351685e+01
5480	-7.350809e+01
5490	-7.350957e+01
5500	-7.351260e+01
5510	-7.351581e+01
5520	-7.351716e+01
5530	-7.351740e+01
5540	-7.351707e+01
5550	-7.351083e+01
5560	-7.351231e+01
5570	-7.351539e+01
5580	-7.351688e+01
5590	-7.351734e+01
5600	-7.351712e+01
5610	-7.351342e+01
5620	-7.351033e+01
5630	-7.351473e+01
5640	-7.351558e+01
5650	-7.351232e+01
5660	-7.351630e+01
5670	-7.351607e+01
5680	-7.351609e+01
5690	-7.351348e+01
5700	-7.351675e+01
5710	-7.351445e+01
5720	-7.351239e+01
5730	-7.351343e+01
5740	-7.351307e+01
5750	-7.351530e+01
5760	-7.351085e+01
5770	-7.351607e+01
5780	-7.351667e+01
5790	-7.351696e+01
5800	-7.351598e+01
5810	-7.351029e+01
5820	-7.350947e+01
5830	-7.351584e+01
5840	-7.351717e+01
5850	-7.351727e+01
5860	-7.351730e+01
5870	-7.351557e+01
5880	-7.350123e+01
5890	-7.350433e+01
5900	-7.351372e+01
5910	-7.351663e+01
5920	-7.351723e+01
5930	-7.351737e+01
5940	-7.351704e+01
5950	-7.351177e+01
5960	-7.351422e+01
5970	-7.351448e+01
5980	-7.351540e+01
5990	-7.351367e+01
6000	-7.351361e+01
6010	-7.351665e+01
6020	-7.351669e+01
6030	-7.351630e+01
6040	-7.351117e+01
6050	-7.351560e+01
6060	-7.351551e+01
6070	-7.351567e+01
6080	-7.351365e+01
6090	-7.351339e+01
6100	-7.351138e+01
6110	-7.351614e+01
6120	-7.351705e+01
6130	-7.351715e+01
6140	-7.351549e+01
6150	-7.350161e+01
6160	-7.351284e+01
6170	-7.351539e+01
6180	-7.351636e+01
6190	-7.351613e+01
6200	-7.351335e+01
6210	-7.351579e+01
6220	-7.351451e+01
6230	-7.351319e+01
6240	-7.351499e+01
6250	-7.351284e+01
6260	-7.351595e+01
6270	-7.351658e+01
6280	-7.351654e+01
6290	-7.351300e+01
6300	-7.351364e+01
6310	-7.351271e+01
6320	-7.351452e+01
6330	-7.351492e+01
6340	-7.351600e+01
6350	-7.351443e+01
6360	-7.351656e+01
6370	-7.351628e+01
6380	-7.351276e+01
6390	-7.351178e+01
6400	-7.351471e+01
6410	-7.351531e+01
6420	-7.351058e+01
6430	-7.351326e+01
6440	-7.351631e+01
6450	-7.351682e+01
6460	-7.351725e+01
6470	-7.351634e+01
6480	-7.351191e+01
6490	-7.350811e+01
6500	-7.351269e+01
6510	-7.351523e+01
6520	-7.351632e+01
6530	-7.351640e+01
6540	-7.351474e+01
6550	-7.351244e+01
6560	-7.351310e+01
6570	-7.351541e+01
6580	-7.351628e+01
6590	-7.351563e+01
6600	-7.351409e+01
6610	-7.351529e+01
6620	-7.351404e+01
6630	-7.351426e+01
6640	-7.351544e+01
6650	-7.351183e+01
6660	-7.351180e+01
6670	-7.351376e+01
6680	-7.351568e+01
6690	-7.351398e+01
6700	-7.351536e+01
6710	-7.351584e+01
6720	-7.351398e+01
6730	-7.351449e+01
6740	-7.351546e+01
6750	-7.351336e+01
6760	-7.351412e+01
6770	-7.351601e+01
6780	-7.351586e+01
6790	-7.350881e+01
6800	-7.351572e+01
6810	-7.351626e+01
6820	-7.351503e+01
6830	-7.351093e+01
6840	-7.351536e+01
6850	-7.351523e+01
6860	-7.351312e+01
6870	-7.351639e+01
6880	-7.351667e+01
6890	-7.351462e+01
6900	-7.351155e+01
6910	-7.351526e+01
6920	-7.351578e+01
6930	-7.351585e+01
6940	-7.351312e+01
6950	-7.351117e+01
6960	-7.351326e+01
6970	-7.351456e+01
6980	-7.351451e+01
6990	-7.351668e+01
7000	-7.351740e+01
7010	-7.351720e+01
7020	-7.351442e+01
7030	-7.350589e+01
7040	-7.351114e+01
7050	-7.351487e+01
7060	-7.351324e+01
7070	-7.351490e+01
7080	-7.351667e+01
7090	-7.351533e+01
7100	-7.351145e+01
7110	-7.351616e+01
7120	-7.351532e+01
7130	-7.351568e+01
7140	-7.351100e+01
7150	-7.351342e+01
7160	-7.351575e+01
7170	-7.351643e+01
7180	-7.351640e+01
7190	-7.351379e+01
7200	-7.351352e+01
7210	-7.351455e+01
7220	-7.351368e+01
7230	-7.351507e+01
7240	-7.351354e+01
7250	-7.351332e+01
7260	-7.351588e+01
7270	-7.351724e+01
7280	-7.351643e+01
7290	-7.350705e+01
7300	-7.351442e+01
7310	-7.351623e+01
7320	-7.351547e+01
7330	-7.351363e+01
7340	-7.351277e+01
7350	-7.351530e+01
7360	-7.351652e+01
7370	-7.351683e+01
7380	-7.351660e+01
7390	-7.351234e+01
7400	-7.351365e+01
7410	-7.351394e+01
7420	-7.351352e+01
7430	-7.351391e+01
7440	-7.351552e+01
7450	-7.351671e+01
7460	-7.351668e+01
7470	-7.351322e+01
7480	-7.351269e+01
7490	-7.350342e+01
7500	-7.351246e+01
7510	-7.351563e+01
7520	-7.351696e+01
7530	-7.351738e+01
7540	-7.351749e+01
7550	-7.351674e+01
7560	-7.350180e+01
7570	-7.351273e+01
7580	-7.351431e+01
7590	-7.351462e+01
7600	-7.351593e+01
7610	-7.351678e+01
7620	-7.351569e+01
7630	-7.351182e+01
7640	-7.351594e+01
7650	-7.351537e+01
7660	-7.351230e+01
7670	-7.351008e+01
7680	-7.351376e+01
7690	-7.351675e+01
7700	-7.351710e+01
7710	-7.351734e+01
7720	-7.351678e+01
7730	-7.350986e+01
7740	-7.351360e+01
7750	-7.351476e+01
7760	-7.351579e+01
7770	-7.351336e+01
7780	-7.351076e+01
7790	-7.351505e+01
7800	-7.351670e+01
7810	-7.351697e+01
7820	-7.351630e+01
7830	-7.351122e+01
7840	-7.351154e+01
7850	-7.351444e+01
7860	-7.351631e+01
7870	-7.351519e+01
7880	-7.351392e+01
7890	-7.351401e+01
7900	-7.351450e+01
7910	-7.351495e+01
7920	-7.351647e+01
7930	-7.351610e+01
7940	-7.351441e+01
7950	-7.350800e+01
7960	-7.351333e+01
7970	-7.351499e+01
7980	-7.351638e+01
7990	-7.351719e+01
8000	-7.351688e+01
8010	-7.351261e+01
8020	-7.350959e+01
8030	-7.351344e+01
8040	-7.351609e+01
8050	-7.351522e+01
8060	-7.351376e+01
8070	-7.351490e+01
8080	-7.351485e+01
8090	-7.350855e+01
8100	-7.351540e+01
8110	-7.351626e+01
8120	-7.351694e+01
8130	-7.351642e+01
8140	-7.351395e+01
8150	-7.351169e+01
8160	-7.351219e+01
8170	-7.351499e+01
8180	-7.351376e+01
8190	-7.351497e+01
8200	-7.351625e+01
8210	-7.351526e+01
8220	-7.351497e+01
8230	-7.351537e+01
8240	-7.351376e+01
8250	-7.351160e+01
8260	-7.350850e+01
8270	-7.351438e+01
8280	-7.351664e+01
8290	-7.351725e+01
8300	-7.351735e+01
8310	-7.351424e+01
8320	-7.350604e+01
8330	-7.351199e+01
8340	-7.351636e+01
8350	-7.351691e+01
8360	-7.351709e+01
8370	-7.351603e+01
8380	-7.350819e+01
8390	-7.351420e+01
8400	-7.351613e+01
8410	-7.351658e+01
8420	-7.351645e+01
8430	-7.350891e+01
8440	-7.351535e+01
8450	-7.351635e+01
8460	-7.351691e+01
8470	-7.351731e+01
8480	-7.351616e+01
8490	-7.350334e+01
8500	-7.351303e+01
8510	-7.351425e+01
8520	-7.351497e+01
8530	-7.351587e+01
8540	-7.351636e+01
8550	-7.351627e+01
8560	-7.351489e+01
8570	-7.351424e+01
8580	-7.351520e+01
8590	-7.351131e+01
8600	-7.351422e+01
8610	-7.351497e+01
8620	-7.350765e+01
8630	-7.351564e+01
8640	-7.351700e+01
8650	-7.351721e+01
8660	-7.351619e+01
8670	-7.350754e+01
8680	-7.351559e+01
8690	-7.351690e+01
8700	-7.351634e+01
8710	-7.351291e+01
8720	-7.351406e+01
8730	-7.351553e+01
8740	-7.351448e+01
8750	-7.350734e+01
8760	-7.351289e+01
8770	-7.351605e+01
8780	-7.351715e+01
8790	-7.351732e+01
8800	-7.351708e+01
8810	-7.351306e+01
8820	-7.351205e+01
8830	-7.351403e+01
8840	-7.351231e+01
8850	-7.351193e+01
8860	-7.351518e+01
8870	-7.351421e+01
8880	-7.351574e+01
8890	-7.351371e+01
8900	-7.351231e+01
8910	-7.351560e+01
8920	-7.351627e+01
8930	-7.351664e+01
8940	-7.351570e+01
8950	-7.350995e+01
8960	-7.351234e+01
8970	-7.351539e+01
8980	-7.351641e+01
8990	-7.351593e+01
9000	-7.351283e+01
9010	-7.351470e+01
9020	-7.351380e+01
9030	-7.351035e+01
9040	-7.351675e+01
9050	-7.351682e+01
9060	-7.351683e+01
9070	-7.351400e+01
9080	-7.350771e+01
9090	-7.351364e+01
9100	-7.351628e+01
9110	-7.351690e+01
9120	-7.351657e+01
9130	-7.351237e+01
9140	-7.351197e+01
9150	-7.351479e+01
9160	-7.351529e+01
9170	-7.351179e+01
9180	-7.351293e+01
9190	-7.351448e+01
9200	-7.351650e+01
9210	-7.351729e+01
9220	-7.351718e+01
9230	-7.351568e+01
9240	-7.350550e+01
9250	-7.351307e+01
9260	-7.351451e+01
9270	-7.351254e+01
9280	-7.351655e+01
9290	-7.351580e+01
9300	-7.351437e+01
9310	-7.351507e+01
9320	-7.351633e+01
9330	-7.351549e+01
9340	-7.351355e+01
9350	-7.351634e+01
9360	-7.351538e+01
9370	-7.350796e+01
9380	-7.351461e+01
9390	-7.351549e+01
9400	-7.351472e+01
9410	-7.351614e+01
9420	-7.351689e+01
9430	-7.351607e+01
9440	-7.350975e+01
9450	-7.351245e+01
9460	-7.351222e+01
9470	-7.351540e+01
9480	-7.351667e+01
9490	-7.351721e+01
9500	-7.351635e+01
9510	-7.350897e+01
9520	-7.351562e+01
9530	-7.351436e+01
9540	-7.351193e+01
9550	-7.351656e+01
9560	-7.351674e+01
9570	-7.351718e+01
9580	-7.351567e+01
9590	-7.350469e+01
9600	-7.351066e+01
9610	-7.351542e+01
9620	-7.351672e+01
9630	-7.351700e+01
9640	-7.351570e+01
9650	-7.351176e+01
9660	-7.351568e+01
9670	-7.351316e+01
9680	-7.351453e+01
9690	-7.351520e+01
9700	-7.351524e+01
9710	-7.351508e+01
9720	-7.351650e+01
9730	-7.351581e+01
9740	-7.351214e+01
9750	-7.351395e+01
9760	-7.351275e+01
9770	-7.351169e+01
9780	-7.351456e+01
9790	-7.351595e+01
9800	-7.351671e+01
9810	-7.351583e+01
9820	-7.350758e+01
9830	-7.351474e+01
9840	-7.351639e+01
9850	-7.351482e+01
9860	-7.351271e+01
9870	-7.351398e+01
9880	-7.351450e+01
9890	-7.351142e+01
9900	-7.351520e+01
9910	-7.351618e+01
9920	-7.351715e+01
9930	-7.351702e+01
9940	-7.351533e+01
9950	-7.350383e+01
9960	-7.351103e+01
9970	-7.351459e+01
9980	-7.351666e+01
9990	-7.351736e+01
10000	-7.351725e+01


==> results_smooth_solution_matern_k2_singlerun_loss_history_2_1.0_20_10000_reduced.txt <==
iteration	loss
0	1.023476e+01
1	-7.905217e+00
2	-1.971753e+01
3	-2.973460e+01
4	-3.544952e+01
5	-3.871808e+01
6	-4.250763e+01
7	-4.495410e+01
8	-4.701427e+01
9	-5.276504e+01
10	-5.028492e+01
11	-5.002714e+01
12	-5.618650e+01
13	-5.630931e+01
14	-5.834518e+01
15	-5.996944e+01
16	-6.029680e+01
17	-6.129693e+01
18	-6.132570e+01
19	-6.767191e+01
20	-6.498639e+01
21	-6.444919e+01
22	-6.554127e+01
23	-6.863972e+01
24	-6.808769e+01
25	-6.808059e+01
26	-6.552159e+01
27	-6.498936e+01
28	-6.747527e+01
29	-7.019333e+01
30	-7.165944e+01
31	-6.836626e+01
32	-6.623218e+01
33	-7.086321e+01
34	-6.967862e+01
35	-6.658694e+01
36	-6.944302e+01
37	-7.161642e+01
38	-6.904810e+01
39	-7.055987e+01
40	-7.319448e+01
41	-7.337996e+01
42	-7.267560e+01
43	-7.052445e+01
44	-7.140766e+01
45	-7.068778e+01
46	-7.225043e+01
47	-7.084575e+01
48	-7.255215e+01
49	-7.287118e+01
50	-7.430390e+01
51	-7.074316e+01
52	-7.090366e+01
53	-7.179618e+01
54	-6.871998e+01
55	-7.289316e+01
56	-7.427092e+01
57	-7.806065e+01
58	-7.084960e+01
59	-7.232545e+01
60	-7.011350e+01
61	-7.420144e+01
62	-6.998145e+01
63	-7.290201e+01
64	-7.161161e+01
65	-7.232448e+01
66	-7.490252e+01
67	-7.453759e+01
68	-7.482756e+01
69	-7.421594e+01
70	-7.176003e+01
71	-7.323323e+01
72	-6.897420e+01
73	-7.437900e+01
74	-7.206521e+01
75	-7.346321e+01
76	-7.473530e+01
77	-7.367578e+01
78	-7.459662e+01
79	-7.297111e+01
80	-7.276168e+01
81	-7.083043e+01
82	-7.111132e+01
83	-6.654559e+01
84	-7.223870e+01
85	-7.147581e+01
86	-7.140492e+01
87	-7.108155e+01
88	-7.156606e+01
89	-6.956436e+01
90	-7.035790e+01
91	-7.230506e+01
92	-7.380765e+01
93	-7.437307e+01
94	-6.979597e+01
95	-7.194320e+01
96	-7.341901e+01
97	-7.308562e+01
98	-7.611289e+01
99	-7.282941e+01
100	-7.392882e+01
101	-6.797830e+01
102	-7.324034e+01
103	-7.204655e+01
104	-7.469644e+01
105	-7.575287e+01
106	-7.182648e+01
107	-7.490870e+01
108	-7.317766e+01
109	-7.262786e+01
110	-7.791514e+01
111	-7.338969e+01
112	-7.254809e+01
113	-7.497866e+01
114	-7.251329e+01
115	-7.749804e+01
116	-7.607641e+01
117	-7.234753e+01
118	-7.526139e+01
119	-6.963366e+01
120	-7.030859e+01
121	-7.360230e+01
122	-7.503786e+01
123	-7.086067e+01
124	-7.421521e+01
125	-7.328261e+01
126	-7.515567e+01
127	-7.350527e+01
128	-7.325838e+01
129	-7.474404e+01
130	-7.406451e+01
131	-7.528500e+01
132	-7.756601e+01
133	-7.310721e+01
134	-7.354399e+01
135	-7.554269e+01
136	-7.511141e+01
137	-7.244255e+01
138	-7.065950e+01
139	-7.471724e+01
140	-7.293340e+01
141	-7.169765e+01
142	-7.697512e+01
143	-7.440689e+01
144	-7.107148e+01
145	-7.366235e+01
146	-7.281408e+01
147	-7.398255e+01
148	-7.466435e+01
149	-7.425157e+01
150	-7.386191e+01
151	-7.807576e+01
152	-7.392043e+01
153	-6.910461e+01
154	-7.344883e+01
155	-7.356143e+01
156	-7.041841e+01
157	-7.224950e+01
158	-7.664017e+01
159	-7.456008e+01
160	-7.321726e+01
161	-7.706597e+01
162	-7.461395e+01
163	-7.494659e+01
164	-7.261602e+01
165	-7.101931e+01
166	-7.653009e+01
167	-6.989341e+01
168	-7.222762e+01
169	-7.523468e+01
170	-7.654658e+01
171	-7.322738e+01
172	-7.166421e+01
173	-7.317342e+01
174	-7.534167e+01
175	-7.458921e+01
176	-7.397826e+01
177	-7.153016e+01
178	-7.373473e+01
179	-7.108397e+01
180	-7.233654e+01
181	-6.994036e+01
182	-7.356475e+01
183	-7.490266e+01
184	-7.323286e+01
185	-7.756182e+01
186	-7.624994e+01
187	-7.434847e+01
188	-7.225081e+01
189	-7.185898e+01
190	-7.167622e+01
191	-7.177214e+01
192	-7.279108e+01
193	-7.271598e+01
194	-7.707494e+01
195	-6.976669e+01
196	-7.444543e+01
197	-7.332517e+01
198	-7.549636e+01
199	-7.344031e+01
200	-7.344021e+01
201	-7.324575e+01
202	-7.708533e+01
203	-7.282004e+01
204	-7.414909e+01
205	-7.377068e+01
206	-7.434104e+01
207	-7.400013e+01
208	-7.163577e+01
209	-7.343152e+01
210	-6.992808e+01
211	-7.161360e+01
212	-7.343865e+01
213	-7.201938e+01
214	-7.604580e+01
215	-7.454184e+01
216	-7.191579e+01
217	-7.698633e+01
218	-7.482059e+01
219	-7.343048e+01
220	-7.310332e+01
221	-7.427171e+01
222	-7.672445e+01
223	-7.259651e+01
224	-7.255867e+01
225	-7.722345e+01
226	-7.496142e+01
227	-7.291117e+01
228	-7.248907e+01
229	-7.376104e+01
230	-7.096782e+01
231	-7.353566e+01
232	-7.364527e+01
233	-7.149175e+01
234	-7.583236e+01
235	-7.363937e+01
236	-7.010589e+01
237	-7.139378e+01
238	-7.071994e+01
239	-7.297298e+01
240	-7.056060e+01
241	-7.054438e+01
242	-7.360653e+01
243	-7.614860e+01
244	-7.275756e+01
245	-7.648516e+01
246	-7.311819e+01
247	-7.116909e+01
248	-7.593355e+01
249	-7.268731e+01
250	-7.311022e+01
251	-7.437643e+01
252	-7.116801e+01
253	-7.376406e+01
254	-6.873393e+01
255	-7.581666e+01
256	-7.325418e+01
257	-7.435631e+01
258	-7.028714e+01
259	-7.514929e+01
260	-7.184685e+01
261	-7.324814e+01
262	-7.426857e+01
263	-7.285629e+01
264	-7.273177e+01
265	-7.449915e+01
266	-7.139913e+01
267	-7.315177e+01
268	-7.365237e+01
269	-7.475007e+01
270	-7.367273e+01
271	-7.368419e+01
272	-7.222902e+01
273	-7.164347e+01
274	-7.589397e+01
275	-7.187695e+01
276	-7.276479e+01
277	-7.352265e+01
278	-7.493754e+01
279	-7.226280e+01
280	-7.329054e+01
281	-7.365005e+01
282	-7.418629e+01
283	-7.190798e+01
284	-7.227773e+01
285	-7.355425e+01
286	-7.373393e+01
287	-7.060481e+01
288	-7.457734e+01
289	-7.304059e+01
290	-7.426727e+01
291	-7.317203e+01
292	-7.343317e+01
293	-7.298560e+01
294	-7.496811e+01
295	-7.396600e+01
296	-7.212506e+01
297	-7.081260e+01
298	-7.126482e+01
299	-7.327677e+01
300	-7.391775e+01
301	-7.391115e+01
302	-7.244115e+01
303	-7.330691e+01
304	-7.063721e+01
305	-6.953438e+01
306	-7.507279e+01
307	-7.788546e+01
308	-7.361039e+01
309	-7.185912e+01
310	-7.357715e+01
311	-7.132907e+01
312	-7.394950e+01
313	-7.618118e+01
314	-7.143313e+01
315	-7.477870e+01
316	-7.559717e+01
317	-7.290666e+01
318	-7.152994e+01
319	-7.383876e+01
320	-6.998411e+01
321	-7.530356e+01
322	-7.429625e+01
323	-7.157084e+01
324	-7.677503e+01
325	-7.461436e+01
326	-7.281007e+01
327	-7.503984e+01
328	-7.373845e+01
329	-7.572577e+01
330	-6.880247e+01
331	-7.452265e+01
332	-7.386886e+01
333	-7.274757e+01
334	-7.263739e+01
335	-7.262315e+01
336	-7.298937e+01
337	-7.697632e+01
338	-7.420444e+01
339	-7.436367e+01
340	-7.783636e+01
341	-6.987136e+01
342	-7.405748e+01
343	-7.334094e+01
344	-7.618637e+01
345	-7.373748e+01
346	-7.048011e+01
347	-7.548357e+01
348	-7.450100e+01
349	-7.066101e+01
350	-7.470220e+01
351	-7.543308e+01
352	-6.926569e+01
353	-7.291109e+01
354	-7.410496e+01
355	-7.127296e+01
356	-7.469236e+01
357	-7.207706e+01
358	-6.937428e+01
359	-7.121114e+01
360	-7.344167e+01
361	-7.045336e+01
362	-7.086683e+01
363	-7.933919e+01
364	-7.139597e+01
365	-7.413717e+01
366	-7.292850e+01
367	-7.507033e+01
368	-6.947143e+01
369	-6.950625e+01
370	-6.916730e+01
371	-7.394936e+01
372	-7.252724e+01
373	-7.333857e+01
374	-7.421429e+01
375	-7.246801e+01
376	-7.288931e+01
377	-7.750834e+01
378	-7.286077e+01
379	-7.257856e+01
380	-7.286139e+01
381	-7.530889e+01
382	-7.371743e+01
383	-6.878115e+01
384	-7.459854e+01
385	-7.098509e+01
386	-7.183083e+01
387	-7.307968e+01
388	-7.039395e+01
389	-6.710450e+01
390	-7.220460e+01
391	-7.841371e+01
392	-7.308031e+01
393	-6.969564e+01
394	-7.153283e+01
395	-7.208744e+01
396	-7.257483e+01
397	-7.297438e+01
398	-7.075688e+01
399	-7.559042e+01
400	-7.239103e+01
401	-7.170629e+01
402	-7.052507e+01
403	-7.537460e+01
404	-7.590122e+01
405	-7.201781e+01
406	-7.539415e+01
407	-7.636343e+01
408	-7.424012e+01
409	-7.146229e+01
410	-7.131840e+01
411	-7.241597e+01
412	-6.997201e+01
413	-7.368450e+01
414	-7.452905e+01
415	-7.299132e+01
416	-7.449084e+01
417	-6.837634e+01
418	-7.718842e+01
419	-7.153067e+01
420	-7.077551e+01
421	-7.238212e+01
422	-7.229325e+01
423	-7.278688e+01
424	-7.422754e+01
425	-7.365512e+01
426	-7.288182e+01
427	-7.542709e+01
428	-7.571067e+01
429	-6.878004e+01
430	-7.341438e+01
431	-7.106483e+01
432	-7.555426e+01
433	-7.323986e+01
434	-7.095238e+01
435	-7.336272e+01
436	-6.975634e+01
437	-7.475387e+01
438	-7.164277e+01
439	-7.200811e+01
440	-7.480751e+01
441	-7.322117e+01
442	-7.293258e+01
443	-7.241811e+01
444	-7.286400e+01
445	-7.437327e+01
446	-7.285516e+01
447	-7.583256e+01
448	-7.536085e+01
449	-7.253392e+01
450	-6.875890e+01
451	-7.696308e+01
452	-6.888842e+01
453	-7.171527e+01
454	-7.364004e+01
455	-7.230113e+01
456	-6.924678e+01
457	-7.062686e+01
458	-7.403749e+01
459	-7.378583e+01
460	-7.370806e+01
461	-7.327808e+01
462	-7.661856e+01
463	-7.117792e+01
464	-7.456353e+01
465	-7.316434e+01
466	-7.139776e+01
467	-7.336364e+01
468	-6.919458e+01
469	-7.445911e+01
470	-7.427163e+01
471	-7.424123e+01
472	-7.134465e+01
473	-7.375047e+01
474	-7.202697e+01
475	-7.478106e+01
476	-7.588462e+01
477	-7.210002e+01
478	-7.124970e+01
479	-7.214403e+01
480	-7.167316e+01
481	-7.587098e+01
482	-7.388752e+01
483	-7.655324e+01
484	-7.109781e+01
485	-6.772756e+01
486	-7.001597e+01
487	-7.359546e+01
488	-7.402946e+01
489	-7.321140e+01
490	-7.119231e+01
491	-7.516887e+01
492	-6.932370e+01
493	-7.161891e+01
494	-7.496982e+01
495	-7.535246e+01
496	-7.277927e+01
497	-7.300339e+01
498	-7.442797e+01
499	-7.422312e+01
500	-7.731494e+01
501	-7.150176e+01
502	-7.472899e+01
503	-7.199295e+01
504	-7.093260e+01
505	-7.481762e+01
506	-7.457148e+01
507	-7.230530e+01
508	-7.304784e+01
509	-7.454070e+01
510	-7.303571e+01
511	-6.880189e+01
512	-7.319987e+01
513	-7.392264e+01
514	-6.882958e+01
515	-7.404132e+01
516	-7.051626e+01
517	-7.004438e+01
518	-7.588180e+01
519	-7.330083e+01
520	-7.287830e+01
521	-7.692646e+01
522	-7.254735e+01
523	-7.207884e+01
524	-7.054530e+01
525	-7.412906e+01
526	-7.353247e+01
527	-7.635666e+01
528	-7.777948e+01
529	-7.431849e+01
530	-6.821153e+01
531	-7.287076e+01
532	-7.368349e+01
533	-7.607078e+01
534	-7.269621e+01
535	-7.318126e+01
536	-7.171372e+01
537	-7.499367e+01
538	-7.359287e+01
539	-7.353887e+01
540	-7.739645e+01
541	-7.093172e+01
542	-7.028368e+01
543	-7.168961e+01
544	-7.505105e+01
545	-7.535121e+01
546	-7.380183e+01
547	-7.091270e+01
548	-6.995794e+01
549	-7.587923e+01
550	-7.617688e+01
551	-7.469466e+01
552	-7.868004e+01
553	-7.220311e+01
554	-7.457255e+01
555	-7.097526e+01
556	-7.133872e+01
557	-7.170637e+01
558	-7.552289e+01
559	-7.331845e+01
560	-7.177146e+01
561	-7.478299e+01
562	-7.236440e+01
563	-7.109659e+01
564	-7.605626e+01
565	-6.947675e+01
566	-7.634875e+01
567	-7.382864e+01
568	-7.171061e+01
569	-7.338496e+01
570	-7.115894e+01
571	-7.448024e+01
572	-7.180291e+01
573	-7.452053e+01
574	-7.438880e+01
575	-7.216289e+01
576	-7.189649e+01
577	-7.349926e+01
578	-7.343504e+01
579	-7.253122e+01
580	-7.050567e+01
581	-7.550590e+01
582	-7.408907e+01
583	-7.443357e+01
584	-7.550718e+01
585	-7.332308e+01
586	-7.398210e+01
587	-7.389144e+01
588	-7.287460e+01
589	-7.334354e+01
590	-7.290399e+01
591	-7.448458e+01
592	-7.078650e+01
593	-7.138909e+01
594	-7.309590e+01
595	-7.324608e+01
596	-7.449126e+01
597	-7.328753e+01
598	-7.525297e+01
599	-7.395045e+01
600	-7.675207e+01
601	-7.163111e+01
602	-7.669877e+01
603	-7.065782e+01
604	-7.195431e+01
605	-7.486751e+01
606	-7.260883e+01
607	-7.524721e+01
608	-7.325149e+01
609	-7.374424e+01
610	-7.388622e+01
611	-7.060891e+01
612	-7.405358e+01
613	-7.180812e+01
614	-7.420722e+01
615	-7.461927e+01
616	-7.160999e+01
617	-7.300355e+01
618	-7.661615e+01
619	-7.070263e+01
620	-7.148418e+01
621	-7.637930e+01
622	-7.247993e+01
623	-7.261158e+01
624	-7.180519e+01
625	-7.450645e+01
626	-7.492103e+01
627	-7.216932e+01
628	-7.154184e+01
629	-7.203673e+01
630	-7.319506e+01
631	-7.292946e+01
632	-7.286144e+01
633	-7.534971e+01
634	-7.235732e+01
635	-7.348481e+01
636	-7.328526e+01
637	-7.297501e+01
638	-7.142002e+01
639	-7.376977e+01
640	-7.373480e+01
641	-7.306239e+01
642	-7.626525e+01
643	-7.497895e+01
644	-7.174225e+01
645	-7.180889e+01
646	-6.938962e+01
647	-7.383653e+01
648	-7.191605e+01
649	-7.479770e+01
650	-7.428027e+01
651	-7.352407e+01
652	-7.335742e+01
653	-7.243047e+01
654	-7.378313e+01
655	-7.426037e+01
656	-7.448435e+01
657	-7.513861e+01
658	-7.259876e+01
659	-7.245675e+01
660	-7.401189e+01
661	-7.442148e+01
662	-7.102370e+01
663	-7.174731e+01
664	-7.584085e+01
665	-7.623844e+01
666	-7.466571e+01
667	-7.199724e+01
668	-7.291896e+01
669	-7.506058e+01
670	-6.930327e+01
671	-7.392153e+01
672	-7.035650e+01
673	-7.728426e+01
674	-7.445737e+01
675	-7.592058e+01
676	-7.077225e+01
677	-7.335607e+01
678	-7.446280e+01
679	-7.117221e+01
680	-7.095096e+01
681	-6.796804e+01
682	-7.390355e+01
683	-7.566263e+01
684	-7.262561e+01
685	-7.464278e+01
686	-7.047458e+01
687	-7.289479e+01
688	-7.514078e+01
689	-7.645668e+01
690	-7.558272e+01
691	-7.131880e+01
692	-7.426236e+01
693	-7.401621e+01
694	-7.413158e+01
695	-7.194186e+01
696	-7.569755e+01
697	-7.384374e+01
698	-7.501717e+01
699	-7.275375e+01
700	-7.393843e+01
701	-7.386297e+01
702	-6.950709e+01
703	-7.768044e+01
704	-7.422018e+01
705	-7.415434e+01
706	-7.402148e+01
707	-7.296795e+01
708	-7.245477e+01
709	-7.396711e+01
710	-7.103527e+01
711	-7.328116e+01
712	-7.419171e+01
713	-7.707312e+01
714	-7.440320e+01
715	-7.336671e+01
716	-7.495142e+01
717	-6.877299e+01
718	-7.269866e+01
719	-7.031902e+01
720	-7.550420e+01
721	-7.742844e+01
722	-7.198488e+01
723	-7.216615e+01
724	-7.371101e+01
725	-7.550762e+01
726	-7.620909e+01
727	-7.011490e+01
728	-7.354576e+01
729	-7.539139e+01
730	-7.166609e+01
731	-7.157737e+01
732	-7.256577e+01
733	-7.494260e+01
734	-7.473218e+01
735	-7.154571e+01
736	-7.271114e+01
737	-7.151123e+01
738	-7.038716e+01
739	-7.379962e+01
740	-7.147890e+01
741	-7.239157e+01
742	-7.072528e+01
743	-7.350043e+01
744	-7.136325e+01
745	-7.160757e+01
746	-7.552797e+01
747	-7.372406e+01
748	-7.509991e+01
749	-7.392474e+01
750	-7.299297e+01
751	-6.990921e+01
752	-7.030432e+01
753	-7.451857e+01
754	-7.097068e+01
755	-7.511105e+01
756	-7.466008e+01
757	-7.740730e+01
758	-7.328811e+01
759	-7.637407e+01
760	-7.284830e+01
761	-7.195033e+01
762	-7.224937e+01
763	-7.324131e+01
764	-7.496091e+01
765	-7.194594e+01
766	-7.049299e+01
767	-7.446648e+01
768	-7.509466e+01
769	-7.263806e+01
770	-7.187417e+01
771	-7.448127e+01
772	-7.526667e+01
773	-7.064215e+01
774	-6.831518e+01
775	-7.314408e+01
776	-7.387932e+01
777	-7.113025e+01
778	-6.888991e+01
779	-7.309671e+01
780	-7.430658e+01
781	-7.503134e+01
782	-7.492744e+01
783	-7.297984e+01
784	-7.543240e+01
785	-7.342954e+01
786	-7.261492e+01
787	-7.504347e+01
788	-7.428978e+01
789	-7.407091e+01
790	-7.291019e+01
791	-7.324839e+01
792	-6.925616e+01
793	-7.192055e+01
794	-7.299478e+01
795	-6.843866e+01
796	-7.145604e+01
797	-7.128565e+01
798	-7.296204e+01
799	-7.150754e+01
800	-7.377752e+01
801	-7.401663e+01
802	-7.336542e+01
803	-7.115212e+01
804	-7.402392e+01
805	-7.474848e+01
806	-7.167987e+01
807	-7.128665e+01
808	-7.354971e+01
809	-7.291972e+01
810	-7.130616e+01
811	-7.238381e+01
812	-7.494575e+01
813	-7.289688e+01
814	-7.207203e+01
815	-7.371369e+01
816	-7.317290e+01
817	-7.587675e+01
818	-7.568701e+01
819	-7.181579e+01
820	-7.366198e+01
821	-7.320863e+01
822	-7.290256e+01
823	-7.611356e+01
824	-7.276030e+01
825	-7.212522e+01
826	-7.421973e+01
827	-7.262816e+01
828	-7.339051e+01
829	-7.916259e+01
830	-7.099390e+01
831	-7.091356e+01
832	-7.490467e+01
833	-7.217758e+01
834	-7.235291e+01
835	-7.134903e+01
836	-7.475944e+01
837	-7.519053e+01
838	-7.197959e+01
839	-7.321867e+01
840	-7.115962e+01
841	-7.147402e+01
842	-7.560626e+01
843	-7.284419e+01
844	-7.155558e+01
845	-7.682744e+01
846	-7.623841e+01
847	-7.518621e+01
848	-7.215479e+01
849	-7.486557e+01
850	-7.398214e+01
851	-7.541369e+01
852	-7.161468e+01
853	-7.577670e+01
854	-7.239687e+01
855	-7.445085e+01
856	-7.338198e+01
857	-7.744561e+01
858	-7.395758e+01
859	-7.361265e+01
860	-7.278189e+01
861	-7.134390e+01
862	-7.611513e+01
863	-7.235860e+01
864	-7.181006e+01
865	-7.586756e+01
866	-6.965742e+01
867	-7.142959e+01
868	-7.396744e+01
869	-7.257856e+01
870	-6.952080e+01
871	-7.587594e+01
872	-7.468274e+01
873	-7.668299e+01
874	-7.525923e+01
875	-7.517513e+01
876	-7.605446e+01
877	-7.463874e+01
878	-7.549591e+01
879	-7.598397e+01
880	-7.546611e+01
881	-7.343026e+01
882	-7.552808e+01
883	-7.460177e+01
884	-6.884878e+01
885	-7.320447e+01
886	-7.171450e+01
887	-7.519178e+01
888	-7.689164e+01
889	-7.381966e+01
890	-7.356579e+01
891	-7.629350e+01
892	-7.380921e+01
893	-7.325836e+01
894	-7.030339e+01
895	-6.903120e+01
896	-7.136852e+01
897	-7.376073e+01
898	-7.462671e+01
899	-7.617236e+01
900	-7.224516e+01
901	-7.464897e+01
902	-7.455121e+01
903	-7.546284e+01
904	-7.516742e+01
905	-7.312055e+01
906	-7.206868e+01
907	-7.370753e+01
908	-7.301160e+01
909	-7.654801e+01
910	-7.289639e+01
911	-7.514843e+01
912	-7.344139e+01
913	-7.457801e+01
914	-7.554330e+01
915	-7.683484e+01
916	-7.502107e+01
917	-7.336731e+01
918	-7.189216e+01
919	-7.043921e+01
920	-6.958541e+01
921	-7.203063e+01
922	-7.221151e+01
923	-7.209352e+01
924	-7.628731e+01
925	-6.939659e+01
926	-7.348318e+01
927	-7.162642e+01
928	-7.086347e+01
929	-7.668293e+01
930	-7.386439e+01
931	-7.326656e+01
932	-7.564726e+01
933	-6.805999e+01
934	-7.538852e+01
935	-7.199373e+01
936	-7.056616e+01
937	-7.342494e+01
938	-7.329434e+01
939	-7.039452e+01
940	-7.089336e+01
941	-7.321015e+01
942	-7.596167e+01
943	-7.287316e+01
944	-7.565812e+01
945	-7.108741e+01
946	-7.051168e+01
947	-7.378683e+01
948	-7.234346e+01
949	-7.299897e+01
950	-6.976290e+01
951	-7.213039e+01
952	-7.078559e+01
953	-7.351183e+01
954	-7.572959e+01
955	-7.635208e+01
956	-7.421261e+01
957	-7.699007e+01
958	-7.049243e+01
959	-7.249476e+01
960	-6.966144e+01
961	-7.475177e+01
962	-7.354833e+01
963	-7.289764e+01
964	-7.426733e+01
965	-7.203202e+01
966	-7.628876e+01
967	-7.408269e+01
968	-7.527274e+01
969	-7.368914e+01
970	-7.122685e+01
971	-7.519948e+01
972	-7.698168e+01
973	-7.127903e+01
974	-7.367990e+01
975	-7.107526e+01
976	-7.362941e+01
977	-7.159720e+01
978	-7.247450e+01
979	-7.492357e+01
980	-7.606366e+01
981	-7.536796e+01
982	-7.485877e+01
983	-7.170365e+01
984	-6.964485e+01
985	-7.301017e+01
986	-7.337665e+01
987	-7.393788e+01
988	-7.515943e+01
989	-7.476932e+01
990	-7.597243e+01
991	-6.997629e+01
992	-7.360181e+01
993	-7.341546e+01
994	-7.469139e+01
995	-7.568186e+01
996	-7.253493e+01
997	-7.510198e+01
998	-7.352354e+01
999	-7.275746e+01
1000	-7.136449e+01
1010	-7.009135e+01
1020	-7.221113e+01
1030	-7.387812e+01
1040	-7.370299e+01
1050	-7.276591e+01
1060	-7.496532e+01
1070	-7.367534e+01
1080	-7.222483e+01
1090	-7.370313e+01
1100	-7.288844e+01
1110	-6.940039e+01
1120	-7.161424e+01
1130	-7.524823e+01
1140	-7.051645e+01
1150	-7.301042e+01
1160	-7.177486e+01
1170	-7.405096e+01
1180	-7.300709e+01
1190	-7.353231e+01
1200	-7.428518e+01
1210	-7.412093e+01
1220	-7.299248e+01
1230	-7.618852e+01
1240	-7.802717e+01
1250	-7.166436e+01
1260	-7.508932e+01
1270	-7.264930e+01
1280	-7.333284e+01
1290	-7.298742e+01
1300	-7.314853e+01
1310	-7.419536e+01
1320	-7.175332e+01
1330	-7.085817e+01
1340	-7.675867e+01
1350	-7.427436e+01
1360	-7.219525e+01
1370	-7.043781e+01
1380	-7.330705e+01
1390	-7.283374e+01
1400	-7.362372e+01
1410	-7.618929e+01
1420	-7.448936e+01
1430	-7.370631e+01
1440	-7.311289e+01
1450	-7.297552e+01
1460	-7.131656e+01
1470	-7.372605e+01
1480	-7.338318e+01
1490	-7.183077e+01
1500	-7.181851e+01
1510	-7.319727e+01
1520	-7.654841e+01
1530	-7.308471e+01
1540	-6.984856e+01
1550	-7.317464e+01
1560	-7.843896e+01
1570	-7.145521e+01
1580	-7.314554e+01
1590	-7.206741e+01
1600	-7.483020e+01
1610	-7.402865e+01
1620	-7.108088e+01
1630	-6.891633e+01
1640	-7.468445e+01
1650	-7.436794e+01
1660	-7.656267e+01
1670	-7.343848e+01
1680	-7.320391e+01
1690	-7.113933e+01
1700	-7.262776e+01
1710	-7.383425e+01
1720	-7.216441e+01
1730	-7.345045e+01
1740	-7.393756e+01
1750	-7.670284e+01
1760	-7.409862e+01
1770	-7.519333e+01
1780	-7.690434e+01
1790	-7.128738e+01
1800	-7.291353e+01
1810	-7.591811e+01
1820	-7.451986e+01
1830	-7.338106e+01
1840	-7.082520e+01
1850	-7.348306e+01
1860	-7.192924e+01
1870	-7.300585e+01
1880	-7.121327e+01
1890	-7.596016e+01
1900	-7.499243e+01
1910	-7.480541e+01
1920	-7.588062e+01
1930	-7.394377e+01
1940	-7.201150e+01
1950	-7.611586e+01
1960	-7.781383e+01
1970	-7.423272e+01
1980	-7.214197e+01
1990	-7.362820e+01
2000	-7.348762e+01
2010	-7.108039e+01
2020	-7.668972e+01
2030	-7.406647e+01
2040	-7.606877e+01
2050	-7.196696e+01
2060	-7.573791e+01
2070	-7.361192e+01
2080	-7.050204e+01
2090	-7.623721e+01
2100	-7.056350e+01
2110	-7.472658e+01
2120	-7.323730e+01
2130	-7.116525e+01
2140	-7.511012e+01
2150	-7.318561e+01
2160	-6.939789e+01
2170	-7.414727e+01
2180	-7.008935e+01
2190	-6.984014e+01
2200	-7.206495e+01
2210	-7.476342e+01
2220	-7.109963e+01
2230	-7.350942e+01
2240	-7.498859e+01
2250	-7.173751e+01
2260	-7.003437e+01
2270	-7.322271e+01
2280	-7.379326e+01
2290	-7.923344e+01
2300	-7.353562e+01
2310	-7.582883e+01
2320	-7.096052e+01
2330	-7.373730e+01
2340	-7.223898e+01
2350	-7.266834e+01
2360	-7.140380e+01
2370	-7.468507e+01
2380	-7.080228e+01
2390	-7.126841e+01
2400	-7.733749e+01
2410	-7.142044e+01
2420	-7.348531e+01
2430	-7.347565e+01
2440	-7.115297e+01
2450	-7.069799e+01
2460	-7.508931e+01
2470	-7.542906e+01
2480	-7.253001e+01
2490	-7.398704e+01
2500	-7.478583e+01
2510	-7.439067e+01
2520	-7.328764e+01
2530	-7.285540e+01
2540	-7.202047e+01
2550	-7.178117e+01
2560	-7.470970e+01
2570	-7.081381e+01
2580	-7.171638e+01
2590	-7.224100e+01
2600	-7.582831e+01
2610	-7.491111e+01
2620	-7.491856e+01
2630	-7.149661e+01
2640	-7.146093e+01
2650	-7.277877e+01
2660	-7.240711e+01
2670	-7.414886e+01
2680	-7.612012e+01
2690	-7.153410e+01
2700	-7.448222e+01
2710	-7.238150e+01
2720	-7.227987e+01
2730	-7.383249e+01
2740	-7.556972e+01
2750	-7.122305e+01
2760	-7.456315e+01
2770	-7.338648e+01
2780	-7.110616e+01
2790	-7.694698e+01
2800	-7.315012e+01
2810	-7.286438e+01
2820	-7.207107e+01
2830	-7.243338e+01
2840	-7.294337e+01
2850	-7.364446e+01
2860	-7.384631e+01
2870	-7.484081e+01
2880	-7.470436e+01
2890	-7.562079e+01
2900	-6.991063e+01
2910	-6.989391e+01
2920	-7.073717e+01
2930	-7.336383e+01
2940	-7.943397e+01
2950	-7.468026e+01
2960	-7.069771e+01
2970	-7.451429e+01
2980	-7.993209e+01
2990	-7.221191e+01
3000	-7.822871e+01
3010	-7.161626e+01
3020	-7.162708e+01
3030	-7.199001e+01
3040	-7.342190e+01
3050	-7.131277e+01
3060	-7.292597e+01
3070	-6.874473e+01
3080	-7.300645e+01
3090	-7.862692e+01
3100	-6.885555e+01
3110	-7.444554e+01
3120	-7.350551e+01
3130	-7.185247e+01
3140	-7.105496e+01
3150	-7.230937e+01
3160	-7.006702e+01
3170	-7.397881e+01
3180	-7.391484e+01
3190	-7.764895e+01
3200	-6.895267e+01
3210	-7.383922e+01
3220	-7.313305e+01
3230	-7.245675e+01
3240	-7.644167e+01
3250	-7.105296e+01
3260	-7.199654e+01
3270	-7.176965e+01
3280	-7.267790e+01
3290	-7.599673e+01
3300	-7.320187e+01
3310	-7.523630e+01
3320	-7.427288e+01
3330	-7.081479e+01
3340	-7.121113e+01
3350	-7.470111e+01
3360	-7.460131e+01
3370	-7.258911e+01
3380	-7.564109e+01
3390	-7.573337e+01
3400	-7.297053e+01
3410	-7.542890e+01
3420	-7.245012e+01
3430	-7.311490e+01
3440	-7.022287e+01
3450	-7.242313e+01
3460	-7.440388e+01
3470	-7.362610e+01
3480	-7.389246e+01
3490	-7.508288e+01
3500	-7.338785e+01
3510	-7.085206e+01
3520	-7.555322e+01
3530	-7.287698e+01
3540	-7.389744e+01
3550	-7.258891e+01
3560	-7.400874e+01
3570	-7.579679e+01
3580	-7.704162e+01
3590	-7.250256e+01
3600	-7.377683e+01
3610	-7.105430e+01
3620	-7.157496e+01
3630	-7.059730e+01
3640	-7.023450e+01
3650	-7.240013e+01
3660	-7.279823e+01
3670	-7.303017e+01
3680	-7.328982e+01
3690	-7.490659e+01
3700	-7.249212e+01
3710	-7.099867e+01
3720	-7.559541e+01
3730	-7.261530e+01
3740	-7.273230e+01
3750	-7.380101e+01
3760	-7.718656e+01
3770	-7.204167e+01
3780	-7.403216e+01
3790	-7.347663e+01
3800	-7.511330e+01
3810	-7.378127e+01
3820	-7.740945e+01
3830	-7.229257e+01
3840	-7.193002e+01
3850	-6.988945e+01
3860	-7.205649e+01
3870	-7.698335e+01
3880	-7.286188e+01
3890	-7.331393e+01
3900	-7.311876e+01
3910	-7.470710e+01
3920	-7.420025e+01
3930	-7.397516e+01
3940	-6.779138e+01
3950	-7.558006e+01
3960	-7.420969e+01
3970	-7.626101e+01
3980	-7.270335e+01
3990	-7.491647e+01
4000	-7.266711e+01
4010	-7.554231e+01
4020	-7.402597e+01
4030	-7.599152e+01
4040	-7.217427e+01
4050	-7.156889e+01
4060	-7.372733e+01
4070	-7.631831e+01
4080	-7.101710e+01
4090	-7.418210e+01
4100	-7.378328e+01
4110	-7.585430e+01
4120	-7.369323e+01
4130	-7.316318e+01
4140	-7.335759e+01
4150	-7.177635e+01
4160	-7.238804e+01
4170	-7.466052e+01
4180	-7.476649e+01
4190	-7.346146e+01
4200	-7.721651e+01
4210	-7.408346e+01
4220	-7.544904e+01
4230	-6.905650e+01
4240	-7.679041e+01
4250	-7.115938e+01
4260	-7.414294e+01
4270	-7.122745e+01
4280	-7.281416e+01
4290	-7.267204e+01
4300	-7.304144e+01
4310	-7.354371e+01
4320	-7.474693e+01
4330	-7.201692e+01
4340	-7.306483e+01
4350	-7.405518e+01
4360	-7.416223e+01
4370	-7.427313e+01
4380	-7.117934e+01
4390	-7.277014e+01
4400	-7.054081e+01
4410	-6.942730e+01
4420	-7.574232e+01
4430	-7.234599e+01
4440	-7.536711e+01
4450	-7.254045e+01
4460	-7.456853e+01
4470	-7.093599e+01
4480	-7.464932e+01
4490	-7.470847e+01
4500	-7.374991e+01
4510	-7.385279e+01
4520	-7.510397e+01
4530	-7.658303e+01
4540	-7.293710e+01
4550	-7.628939e+01
4560	-7.140580e+01
4570	-7.402893e+01
4580	-7.178530e+01
4590	-7.334010e+01
4600	-7.400477e+01
4610	-7.208190e+01
4620	-7.148740e+01
4630	-7.228589e+01
4640	-7.109586e+01
4650	-6.798615e+01
4660	-7.389815e+01
4670	-7.054851e+01
4680	-7.350708e+01
4690	-6.931756e+01
4700	-7.068403e+01
4710	-7.334925e+01
4720	-7.510347e+01
4730	-7.385816e+01
4740	-7.227821e+01
4750	-7.305916e+01
4760	-7.276329e+01
4770	-7.601349e+01
4780	-7.295978e+01
4790	-7.905386e+01
4800	-7.394688e+01
4810	-7.179962e+01
4820	-7.476026e+01
4830	-7.045053e+01
4840	-7.321582e+01
4850	-7.412670e+01
4860	-7.718505e+01
4870	-7.677516e+01
4880	-7.322067e+01
4890	-7.428561e+01
4900	-7.561104e+01
4910	-7.124553e+01
4920	-7.410360e+01
4930	-7.225720e+01
4940	-7.376500e+01
4950	-7.474249e+01
4960	-7.415726e+01
4970	-7.208858e+01
4980	-7.137327e+01
4990	-7.166722e+01
5000	-7.680598e+01
5010	-7.186866e+01
5020	-7.479859e+01
5030	-7.250716e+01
5040	-6.993368e+01
5050	-7.747703e+01
5060	-7.262871e+01
5070	-7.201913e+01
5080	-7.509071e+01
5090	-7.372200e+01
5100	-7.578540e+01
5110	-7.223723e+01
5120	-7.258862e+01
5130	-7.322226e+01
5140	-7.274063e+01
5150	-7.259280e+01
5160	-7.644794e+01
5170	-7.369406e+01
5180	-7.606742e+01
5190	-7.491475e+01
5200	-7.381216e+01
5210	-7.220381e+01
5220	-7.419836e+01
5230	-7.232218e+01
5240	-7.608635e+01
5250	-7.514900e+01
5260	-7.178280e+01
5270	-7.509951e+01
5280	-7.632739e+01
5290	-7.333854e+01
5300	-7.342958e+01
5310	-7.245751e+01
5320	-7.529146e+01
5330	-7.286129e+01
5340	-7.023494e+01
5350	-7.316905e+01
5360	-7.383811e+01
5370	-7.106610e+01
5380	-7.097485e+01
5390	-7.342744e+01
5400	-7.267882e+01
5410	-7.033978e+01
5420	-7.871583e+01
5430	-7.358045e+01
5440	-7.175244e+01
5450	-7.388347e+01
5460	-7.520578e+01
5470	-7.201917e+01
5480	-7.367214e+01
5490	-7.283217e+01
5500	-7.471992e+01
5510	-7.792723e+01
5520	-7.610154e+01
5530	-7.083050e+01
5540	-7.254136e+01
5550	-7.169352e+01
5560	-7.388839e+01
5570	-7.654087e+01
5580	-7.332000e+01
5590	-7.377823e+01
5600	-7.330055e+01
5610	-7.447163e+01
5620	-6.820833e+01
5630	-7.297135e+01
5640	-7.258194e+01
5650	-6.862815e+01
5660	-7.288367e+01
5670	-7.334198e+01
5680	-7.361776e+01
5690	-6.583555e+01
5700	-7.187583e+01
5710	-7.434207e+01
5720	-7.077987e+01
5730	-7.540837e+01
5740	-7.502091e+01
5750	-7.455886e+01
5760	-7.183046e+01
5770	-7.330739e+01
5780	-7.291263e+01
5790	-7.325518e+01
5800	-7.112490e+01
5810	-6.916355e+01
5820	-7.396821e+01
5830	-7.259206e+01
5840	-7.365926e+01
5850	-7.471322e+01
5860	-7.324662e+01
5870	-7.684224e+01
5880	-7.532943e+01
5890	-7.693974e+01
5900	-7.394971e+01
5910	-7.347062e+01
5920	-7.451480e+01
5930	-7.315375e+01
5940	-7.249810e+01
5950	-7.617006e+01
5960	-7.522606e+01
5970	-7.548966e+01
5980	-7.264084e+01
5990	-7.461580e+01
6000	-7.179000e+01
6010	-7.376592e+01
6020	-7.390671e+01
6030	-7.406295e+01
6040	-7.471611e+01
6050	-7.195847e+01
6060	-7.244340e+01
6070	-7.235730e+01
6080	-7.085419e+01
6090	-7.169053e+01
6100	-7.434447e+01
6110	-7.168949e+01
6120	-7.611830e+01
6130	-7.377548e+01
6140	-7.264525e+01
6150	-7.205681e+01
6160	-7.517569e+01
6170	-7.513472e+01
6180	-7.365363e+01
6190	-7.529237e+01
6200	-6.973687e+01
6210	-7.450068e+01
6220	-7.153490e+01
6230	-7.348622e+01
6240	-7.434104e+01
6250	-7.440529e+01
6260	-7.343778e+01
6270	-7.591906e+01
6280	-7.201696e+01
6290	-7.011105e+01
6300	-7.303367e+01
6310	-7.285664e+01
6320	-7.467908e+01
6330	-7.274371e+01
6340	-7.467504e+01
6350	-7.266982e+01
6360	-7.306044e+01
6370	-7.363624e+01
6380	-7.471427e+01
6390	-7.258579e+01
6400	-7.327231e+01
6410	-7.127881e+01
6420	-7.160405e+01
6430	-7.429124e+01
6440	-7.353246e+01
6450	-7.220357e+01
6460	-7.451574e+01
6470	-7.494826e+01
6480	-7.209550e+01
6490	-7.185234e+01
6500	-7.364465e+01
6510	-7.320490e+01
6520	-7.350849e+01
6530	-7.376122e+01
6540	-7.461931e+01
6550	-7.396498e+01
6560	-7.167065e+01
6570	-7.275557e+01
6580	-7.108066e+01
6590	-7.497772e+01
6600	-7.363263e+01
6610	-7.560361e+01
6620	-7.374446e+01
6630	-7.209938e+01
6640	-7.284437e+01
6650	-7.411582e+01
6660	-6.966818e+01
6670	-7.132207e+01
6680	-6.991760e+01
6690	-7.041395e+01
6700	-7.805276e+01
6710	-7.089054e+01
6720	-6.962691e+01
6730	-7.191594e+01
6740	-7.272374e+01
6750	-7.335469e+01
6760	-7.642123e+01
6770	-7.584095e+01
6780	-7.089558e+01
6790	-7.156389e+01
6800	-7.560636e+01
6810	-7.244354e+01
6820	-7.260923e+01
6830	-7.091928e+01
6840	-7.295154e+01
6850	-7.208921e+01
6860	-7.517401e+01
6870	-7.207982e+01
6880	-7.325443e+01
6890	-7.623577e+01
6900	-7.447206e+01
6910	-7.441162e+01
6920	-7.055755e+01
6930	-7.570914e+01
6940	-7.538360e+01
6950	-7.043817e+01
6960	-7.503503e+01
6970	-6.920547e+01
6980	-7.633839e+01
6990	-7.227872e+01
7000	-7.155917e+01
7010	-7.345478e+01
7020	-7.508016e+01
7030	-7.517499e+01
7040	-7.190977e+01
7050	-7.442760e+01
7060	-7.147525e+01
7070	-7.231606e+01
7080	-7.107335e+01
7090	-7.537253e+01
7100	-7.419601e+01
7110	-7.400788e+01
7120	-6.944642e+01
7130	-7.749991e+01
7140	-7.014126e+01
7150	-7.338074e+01
7160	-6.964309e+01
7170	-7.185216e+01
7180	-7.361136e+01
7190	-7.313437e+01
7200	-7.236613e+01
7210	-7.587518e+01
7220	-7.999856e+01
7230	-7.484626e+01
7240	-7.566074e+01
7250	-7.567967e+01
7260	-7.467670e+01
7270	-7.500895e+01
7280	-7.180227e+01
7290	-7.394663e+01
7300	-7.211939e+01
7310	-7.516816e+01
7320	-7.804524e+01
7330	-7.277436e+01
7340	-7.491224e+01
7350	-7.242479e+01
7360	-7.166829e+01
7370	-7.128838e+01
7380	-7.602751e+01
7390	-7.571979e+01
7400	-7.215414e+01
7410	-7.470840e+01
7420	-7.236604e+01
7430	-7.359648e+01
7440	-7.142928e+01
7450	-7.288860e+01
7460	-7.097611e+01
7470	-7.463334e+01
7480	-7.107701e+01
7490	-7.159671e+01
7500	-7.545757e+01
7510	-7.455083e+01
7520	-7.656326e+01
7530	-7.155038e+01
7540	-7.507699e+01
7550	-7.330971e+01
7560	-7.092461e+01
7570	-7.740174e+01
7580	-7.601864e+01
7590	-7.288389e+01
7600	-7.158043e+01
7610	-7.442344e+01
7620	-7.429308e+01
7630	-7.520775e+01
7640	-7.317493e+01
7650	-7.012846e+01
7660	-7.409167e+01
7670	-7.269072e+01
7680	-7.061025e+01
7690	-7.325882e+01
7700	-6.936045e+01
7710	-7.272971e+01
7720	-7.720854e+01
7730	-7.270373e+01
7740	-7.259656e+01
7750	-7.539418e+01
7760	-7.015771e+01
7770	-7.418143e+01
7780	-7.435225e+01
7790	-7.412594e+01
7800	-6.745537e+01
7810	-7.225343e+01
7820	-7.475325e+01
7830	-7.262150e+01
7840	-7.328450e+01
7850	-7.221929e+01
7860	-7.022925e+01
7870	-7.376907e+01
7880	-7.360052e+01
7890	-7.531238e+01
7900	-7.358793e+01
7910	-7.280752e+01
7920	-7.169804e+01
7930	-7.690106e+01
7940	-7.358188e+01
7950	-7.296424e+01
7960	-7.471465e+01
7970	-7.473343e+01
7980	-7.294485e+01
7990	-7.467711e+01
8000	-7.784333e+01
8010	-7.762624e+01
8020	-7.514812e+01
8030	-7.725939e+01
8040	-7.153919e+01
8050	-7.439634e+01
8060	-7.283767e+01
8070	-7.545185e+01
8080	-7.682601e+01
8090	-7.267356e+01
8100	-7.318581e+01
8110	-7.054510e+01
8120	-7.333742e+01
8130	-7.167989e+01
8140	-7.368909e+01
8150	-7.515562e+01
8160	-7.059882e+01
8170	-7.189021e+01
8180	-7.343820e+01
8190	-7.441958e+01
8200	-7.507725e+01
8210	-7.448695e+01
8220	-7.286853e+01
8230	-7.279130e+01
8240	-7.357935e+01
8250	-7.584033e+01
8260	-7.401306e+01
8270	-7.112262e+01
8280	-7.435641e+01
8290	-7.143573e+01
8300	-7.278545e+01
8310	-7.225638e+01
8320	-7.501888e+01
8330	-6.971341e+01
8340	-7.184039e+01
8350	-7.310735e+01
8360	-7.583022e+01
8370	-7.462865e+01
8380	-7.358878e+01
8390	-6.958612e+01
8400	-7.090771e+01
8410	-7.277568e+01
8420	-7.168242e+01
8430	-7.268180e+01
8440	-7.687068e+01
8450	-7.312263e+01
8460	-7.158940e+01
8470	-7.477082e+01
8480	-7.256734e+01
8490	-7.676098e+01
8500	-7.028897e+01
8510	-7.672053e+01
8520	-7.203095e+01
8530	-7.173639e+01
8540	-7.750571e+01
8550	-6.895156e+01
8560	-7.095519e+01
8570	-7.120594e+01
8580	-7.495581e+01
8590	-7.420672e+01
8600	-7.554950e+01
8610	-7.167899e+01
8620	-7.494286e+01
8630	-7.515216e+01
8640	-7.292795e+01
8650	-7.573643e+01
8660	-7.552302e+01
8670	-7.348904e+01
8680	-7.170689e+01
8690	-7.445611e+01
8700	-7.308097e+01
8710	-7.751109e+01
8720	-7.445893e+01
8730	-7.134525e+01
8740	-7.384262e+01
8750	-7.176371e+01
8760	-7.384346e+01
8770	-6.914794e+01
8780	-6.935342e+01
8790	-7.682570e+01
8800	-7.041807e+01
8810	-7.380153e+01
8820	-6.953173e+01
8830	-7.378431e+01
8840	-7.401562e+01
8850	-7.463754e+01
8860	-7.579602e+01
8870	-7.175156e+01
8880	-7.318987e+01
8890	-7.381867e+01
8900	-7.329975e+01
8910	-7.123512e+01
8920	-7.199780e+01
8930	-7.023059e+01
8940	-7.625403e+01
8950	-7.479544e+01
8960	-7.637790e+01
8970	-7.367700e+01
8980	-7.591430e+01
8990	-7.582506e+01
9000	-7.462667e+01
9010	-7.323750e+01
9020	-7.144779e+01
9030	-7.554687e+01
9040	-7.446900e+01
9050	-7.393531e+01
9060	-7.113712e+01
9070	-7.678854e+01
9080	-7.315220e+01
9090	-7.181695e+01
9100	-7.249738e+01
9110	-7.543407e+01
9120	-7.561859e+01
9130	-7.402791e+01
9140	-7.301797e+01
9150	-7.430731e+01
9160	-7.460975e+01
9170	-7.404725e+01
9180	-7.223975e+01
9190	-7.132237e+01
9200	-7.549213e+01
9210	-7.197823e+01
9220	-7.352009e+01
9230	-7.411378e+01
9240	-7.136406e+01
9250	-7.258608e+01
9260	-7.297494e+01
9270	-7.223945e+01
9280	-7.417289e+01
9290	-7.690704e+01
9300	-7.392778e+01
9310	-6.973081e+01
9320	-7.161314e+01
9330	-7.058669e+01
9340	-7.062605e+01
9350	-7.753143e+01
9360	-7.416653e+01
9370	-7.344962e+01
9380	-7.073481e+01
9390	-7.600869e+01
9400	-7.257068e+01
9410	-7.159779e+01
9420	-7.549192e+01
9430	-7.214112e+01
9440	-7.517655e+01
9450	-7.402886e+01
9460	-7.539367e+01
9470	-7.611249e+01
9480	-7.253163e+01
9490	-7.593291e+01
9500	-7.599849e+01
9510	-7.135420e+01
9520	-7.490857e+01
9530	-7.190338e+01
9540	-7.279138e+01
9550	-7.296294e+01
9560	-7.739752e+01
9570	-7.351248e+01
9580	-7.617748e+01
9590	-7.831055e+01
9600	-7.380626e+01
9610	-7.397224e+01
9620	-7.170753e+01
9630	-7.251571e+01
9640	-7.283133e+01
9650	-7.144021e+01
9660	-7.396686e+01
9670	-7.529662e+01
9680	-7.269377e+01
9690	-7.336502e+01
9700	-7.187089e+01
9710	-7.611821e+01
9720	-7.486092e+01
9730	-7.178984e+01
9740	-7.505294e+01
9750	-7.484332e+01
9760	-7.161164e+01
9770	-7.057513e+01
9780	-7.676492e+01
9790	-7.073889e+01
9800	-7.414944e+01
9810	-7.186001e+01
9820	-7.089235e+01
9830	-7.502709e+01
9840	-7.623481e+01
9850	-7.221705e+01
9860	-7.289920e+01
9870	-7.478400e+01
9880	-6.965007e+01
9890	-7.215329e+01
9900	-7.481883e+01
9910	-7.136596e+01
9920	-7.448067e+01
9930	-7.625298e+01
9940	-7.418978e+01
9950	-7.156360e+01
9960	-7.345399e+01
9970	-7.614485e+01
9980	-7.281183e+01
9990	-7.346794e+01
10000	-7.204070e+01


==> results_smooth_solution_wendland_errors_k_0.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_train_s	peak_mem_mb
1	0.5	9	0.127243	0.364097	192.9500	73.16
2	0.3333333333333333	16	0.0593594	0.240394	217.1000	79.61
4	0.2	36	0.0216218	0.147843	293.8600	98.85
6	0.14285714285714285	64	0.0102789	0.106065	372.5300	125.40
8	0.1111111111111111	100	0.00554657	0.0820515	482.1200	157.35
10	0.09090909090909091	144	0.00333206	0.0666236	624.3500	198.15
12	0.07692307692307693	196	0.002098	0.055591	795.6800	246.38
14	0.06666666666666667	256	0.00137609	0.0476161	965.3700	307.72
16	0.058823529411764705	324	0.00106984	0.0412652	1181.6600	365.87
18	0.05263157894736842	400	0.000817874	0.0370511	1423.2800	436.97
20	0.047619047619047616	484	0.000786178	0.0333789	1659.2400	514.23


==> results_smooth_solution_wendland_errors_k_1.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_train_s	peak_mem_mb
1	0.5	9	0.130368	0.350694	212.5100	75.84
2	0.3333333333333333	16	0.0563125	0.229639	216.1500	84.91
4	0.2	36	0.0179336	0.123173	289.8600	110.61
6	0.14285714285714285	64	0.0073551	0.0729459	387.9200	145.40
8	0.1111111111111111	100	0.00351075	0.0473295	495.0800	187.86
10	0.09090909090909091	144	0.00189877	0.0330185	633.1900	242.08
12	0.07692307692307693	196	0.00111877	0.0242545	804.1700	306.19
14	0.06666666666666667	256	0.00073056	0.0187016	982.1100	387.72
16	0.058823529411764705	324	0.000519718	0.0153344	1198.3700	464.74
18	0.05263157894736842	400	0.000411561	0.0126172	1439.0400	559.03
20	0.047619047619047616	484	0.000412539	0.011193	1697.6200	662.92


==> results_smooth_solution_wendland_errors_k_2.txt <==
n	h ~ 1 / sqrt(n)	n_centers	L2-error	H1-error	time_train_s	peak_mem_mb
1	0.5	9	0.113818	0.345091	206.0200	77.90
2	0.3333333333333333	16	0.0675954	0.27856	227.7400	88.57
4	0.2	36	0.0181192	0.124236	300.6600	118.85
6	0.14285714285714285	64	0.00598522	0.0592644	382.6200	160.05
8	0.1111111111111111	100	0.0024118	0.0321391	486.8500	210.75
10	0.09090909090909091	144	0.00113487	0.0194025	631.1300	275.04
12	0.07692307692307693	196	0.00066724	0.0128771	797.1900	351.05
14	0.06666666666666667	256	0.000391424	0.00918097	979.5000	447.72
16	0.058823529411764705	324	0.000368338	0.00730751	1170.8700	538.90
18	0.05263157894736842	400	0.000589202	0.00627578	1429.3700	650.57
20	0.047619047619047616	484	0.000358869	0.00571032	1696.9200	772.82

